Variational Gram Functions: Convex Analysis and Optimization

We propose a new class of convex penalty functions, called \emph{variational Gram functions} (VGFs), that can promote pairwise relations, such as orthogonality, among a set of vectors in a vector space. These functions can serve as regularizers in convex optimization problems arising from hierarchical classification, multitask learning, and estimating vectors with disjoint supports, among other applications. We study convexity for VGFs, and give efficient characterizations for their convex conjugates, subdifferentials, and proximal operators. We discuss efficient optimization algorithms for regularized loss minimization problems where the loss admits a common, yet simple, variational representation and the regularizer is a VGF. These algorithms enjoy a simple kernel trick, an efficient line search, as well as computational advantages over first order methods based on the subdifferential or proximal maps. We also establish a general representer theorem for such learning problems. Lastly, numerical experiments on a hierarchical classification problem are presented to demonstrate the effectiveness of VGFs and the associated optimization algorithms.

==> FIG1.txt <==
t	M	R
100	-0.65953	0.97284
101	-0.6655	1.104
102	-0.67801	1.0923
103	-0.68642	1.0633
104	-0.69413	0.94847
105	-0.70545	0.95581
106	-0.71582	0.95101
107	-0.72067	1.0935
108	-0.73003	1.0649
109	-0.74203	0.98419
110	-0.74792	0.96949
111	-0.7547	1.0871
112	-0.76387	1.0466
113	-0.77266	1.0713
114	-0.7839	0.97539
115	-0.79323	1.0307
116	-0.79862	0.95777
117	-0.80766	0.94094
118	-0.8186	0.88918
119	-0.82512	0.97425
120	-0.83335	0.96265
121	-0.84229	0.99017
122	-0.85159	0.92769
123	-0.85662	0.94715
124	-0.86722	0.90247
125	-0.87764	0.91336
126	-0.88243	0.9009
127	-0.88856	0.98578
128	-0.89954	0.93041
129	-0.90681	0.87396
130	-0.91317	0.83569
131	-0.92445	0.96576
132	-0.9301	0.96258
133	-0.9375	0.95408
134	-0.94578	0.89832
135	-0.95304	0.93747
136	-0.96136	0.88651
137	-0.96873	0.87621
138	-0.9791	0.86224
139	-0.98284	0.96519
140	-0.98922	0.93521
141	-0.99785	0.86024
142	-1.005	0.84429
143	-1.0145	0.85833
144	-1.0228	0.84023
145	-1.0268	0.9356
146	-1.034	0.86678
147	-1.0447	0.83638
148	-1.0501	0.78119
149	-1.0535	0.86864
150	-1.0636	0.85315
151	-1.0702	0.87443
152	-1.0762	0.81408
153	-1.0853	0.83641
154	-1.0932	0.7867
155	-1.0958	0.84298
156	-1.1044	0.826
157	-1.1104	0.86565
158	-1.119	0.82661
159	-1.1288	0.82786
160	-1.1311	0.80783
161	-1.138	0.80209
162	-1.1466	0.78944
163	-1.1504	0.84327
164	-1.1584	0.80203
165	-1.1672	0.8277
166	-1.1717	0.80215
167	-1.1755	0.79826
168	-1.1846	0.74653
169	-1.1905	0.80593
170	-1.1953	0.82015
171	-1.2042	0.85448
172	-1.209	0.78127
173	-1.2147	0.75336
174	-1.223	0.72118
175	-1.2298	0.79266
176	-1.2319	0.83571
177	-1.2395	0.81933
178	-1.2473	0.76857
179	-1.2505	0.7805
180	-1.2558	0.74732
181	-1.2619	0.76513
182	-1.2677	0.73404
183	-1.2752	0.7861
184	-1.2814	0.75271
185	-1.2844	0.8023
186	-1.2906	0.79323
187	-1.2981	0.76394
188	-1.3021	0.73446
189	-1.3059	0.74396
190	-1.3122	0.73463
191	-1.3175	0.79589
192	-1.324	0.75481
193	-1.3296	0.73166
194	-1.3344	0.68889
195	-1.3382	0.719
196	-1.3454	0.69962
197	-1.3511	0.77758
198	-1.3527	0.748
199	-1.3594	0.7453
200	-1.3648	0.69702
201	-1.3681	0.73221
202	-1.3744	0.71159
203	-1.3809	0.7339
204	-1.3839	0.71127
205	-1.3863	0.71085
206	-1.3945	0.69278
207	-1.399	0.74228
208	-1.4007	0.71592
209	-1.4064	0.71408
210	-1.4106	0.6687
211	-1.4162	0.66329
212	-1.4218	0.69721
213	-1.4245	0.71635
214	-1.4296	0.69778
215	-1.4351	0.74889
216	-1.4392	0.70233
217	-1.4425	0.65302
218	-1.45	0.62902
219	-1.4529	0.62753
220	-1.4551	0.64913
221	-1.4612	0.74578
222	-1.4649	0.6937
223	-1.47	0.66331
224	-1.4748	0.62339
225	-1.4778	0.61536
226	-1.4813	0.61669
227	-1.4878	0.71844
228	-1.493	0.7025
229	-1.4961	0.70836
230	-1.5027	0.65822
231	-1.5081	0.66762
232	-1.513	0.6431
233	-1.5194	0.66023
234	-1.5258	0.63043
235	-1.53	0.65829
236	-1.5355	0.65163
237	-1.5406	0.66292
238	-1.5462	0.64228
239	-1.5512	0.65352
240	-1.557	0.62956
241	-1.5606	0.64359
242	-1.5663	0.62649
243	-1.5726	0.63797
244	-1.5767	0.65217
245	-1.5791	0.66278
246	-1.5855	0.64207
247	-1.5903	0.67323
248	-1.593	0.65379
249	-1.5978	0.63833
250	-1.6016	0.59494
251	-1.6062	0.57588
252	-1.6119	0.56891
253	-1.6162	0.63734
254	-1.6181	0.64803
255	-1.6234	0.65465
256	-1.6285	0.61859
257	-1.631	0.62002
258	-1.6344	0.58957
259	-1.6389	0.58898
260	-1.6427	0.56683
261	-1.6463	0.60761
262	-1.6507	0.60492
263	-1.6549	0.63578
264	-1.657	0.61195
265	-1.6609	0.60172
266	-1.6644	0.59428
267	-1.6689	0.58385
268	-1.674	0.56689
269	-1.6751	0.59833
270	-1.6796	0.59364
271	-1.6835	0.64715
272	-1.6858	0.60764
273	-1.6902	0.57788
274	-1.6945	0.55478
275	-1.6968	0.55841
276	-1.6995	0.53629
277	-1.7037	0.58946
278	-1.7069	0.5938
279	-1.7097	0.61046
280	-1.7141	0.58165
281	-1.7165	0.58246
282	-1.7196	0.55784
283	-1.7239	0.55569
284	-1.7272	0.5535
285	-1.7284	0.55167
286	-1.7323	0.54437
287	-1.7361	0.59051
288	-1.7378	0.57929
289	-1.7405	0.58397
290	-1.7435	0.5729
291	-1.7464	0.56532
292	-1.7501	0.55186
293	-1.7532	0.53514
294	-1.7548	0.51322
295	-1.7577	0.53325
296	-1.7618	0.54219
297	-1.7645	0.58
298	-1.7668	0.56157
299	-1.7705	0.55798
300	-1.7739	0.57402
301	-1.7769	0.55125
302	-1.7807	0.52445
303	-1.7846	0.51495
304	-1.7873	0.49502
305	-1.7906	0.53151
306	-1.7937	0.53523
307	-1.7971	0.56819
308	-1.8001	0.5444
309	-1.8037	0.53611
310	-1.8058	0.52942
311	-1.8092	0.50334
312	-1.8131	0.49005
313	-1.8156	0.50908
314	-1.8167	0.50402
315	-1.8207	0.54063
316	-1.8227	0.531
317	-1.8252	0.53246
318	-1.8284	0.51874
319	-1.8305	0.53002
320	-1.8331	0.51686
321	-1.8355	0.52734
322	-1.8381	0.52131
323	-1.8409	0.52263
324	-1.8425	0.50258
325	-1.8446	0.50186
326	-1.847	0.48868
327	-1.8498	0.50571
328	-1.8528	0.49224
329	-1.8537	0.51197
330	-1.8566	0.51466
331	-1.8588	0.52247
332	-1.8606	0.50772
333	-1.8632	0.50747
334	-1.8658	0.49547
335	-1.8675	0.49312
336	-1.8696	0.48368
337	-1.8717	0.47821
338	-1.874	0.48591
339	-1.8769	0.4988
340	-1.8787	0.49046
341	-1.88	0.52047
342	-1.8827	0.5024
343	-1.8852	0.49497
344	-1.8861	0.46259
345	-1.8884	0.43708
346	-1.8902	0.41702
347	-1.8926	0.4068
348	-1.8955	0.39332
349	-1.8968	0.43689
350	-1.8984	0.43992
351	-1.901	0.48499
352	-1.9024	0.47001
353	-1.9046	0.48535
354	-1.9072	0.46976
355	-1.909	0.44979
356	-1.9102	0.44346
357	-1.9126	0.441
358	-1.9146	0.46914
359	-1.9162	0.50764
360	-1.9186	0.48074
361	-1.9211	0.46269
362	-1.9219	0.43913
363	-1.9241	0.43335
364	-1.9259	0.41169
365	-1.9281	0.42581
366	-1.93	0.42084
367	-1.9323	0.47886
368	-1.9336	0.46835
369	-1.9358	0.45753
370	-1.9378	0.43535
371	-1.9395	0.4262
372	-1.941	0.41941
373	-1.9433	0.4323
374	-1.9454	0.43674
375	-1.9467	0.47334
376	-1.9487	0.45904
377	-1.9504	0.44816
378	-1.9524	0.43611
379	-1.9549	0.41722
380	-1.957	0.41208
381	-1.958	0.39187
382	-1.9594	0.38177
383	-1.9612	0.35404
384	-1.9631	0.34291
385	-1.9654	0.36286
386	-1.967	0.3826
387	-1.9687	0.4318
388	-1.9704	0.41604
389	-1.9727	0.4129
390	-1.9739	0.405
391	-1.9758	0.41201
392	-1.9783	0.4194
393	-1.98	0.4264
394	-1.9806	0.4123
395	-1.9831	0.42108
396	-1.9852	0.40959
397	-1.9861	0.41829
398	-1.9879	0.39697
399	-1.9896	0.38942
400	-1.9914	0.36497
401	-1.9937	0.3596
402	-1.9956	0.33883
403	-1.9965	0.3495
404	-1.9984	0.38139
405	-2.0007	0.40273
406	-2.002	0.40561
407	-2.003	0.41847
408	-2.0051	0.40371
409	-2.0068	0.41714
410	-2.0082	0.40703
411	-2.0102	0.39707
412	-2.0122	0.399
413	-2.013	0.37001
414	-2.0148	0.35072
415	-2.0162	0.35013
416	-2.0183	0.34156
417	-2.0206	0.39958
418	-2.0214	0.38877
419	-2.023	0.40358
420	-2.025	0.40393
421	-2.0261	0.40376
422	-2.0279	0.38995
423	-2.0301	0.38986
424	-2.0314	0.3722
425	-2.0324	0.36549
426	-2.0344	0.34345
427	-2.0361	0.33145
428	-2.0373	0.30234
429	-2.0394	0.2988
430	-2.0414	0.27276
431	-2.0419	0.28279
432	-2.0438	0.30771
433	-2.0453	0.37655
434	-2.047	0.35531
435	-2.0486	0.35312
436	-2.0506	0.33865
437	-2.0514	0.35201
438	-2.0528	0.35848
439	-2.0545	0.36748
440	-2.056	0.37626
441	-2.058	0.38322
442	-2.0597	0.38059
443	-2.0605	0.37507
444	-2.0621	0.35258
445	-2.0642	0.34774
446	-2.0654	0.32682
447	-2.0663	0.32083
448	-2.0681	0.30082
449	-2.0696	0.30969
450	-2.0713	0.30913
451	-2.0728	0.3551
452	-2.0744	0.36456
453	-2.0753	0.36122
454	-2.0773	0.35149
455	-2.079	0.34001
456	-2.0796	0.33221
457	-2.0814	0.33217
458	-2.0831	0.32434
459	-2.084	0.33743
460	-2.0857	0.35255
461	-2.0877	0.35713
462	-2.0889	0.35932
463	-2.0893	0.3733
464	-2.0916	0.3672
465	-2.0932	0.36792
466	-2.0937	0.34111
467	-2.0954	0.32298
468	-2.0968	0.29508
469	-2.0982	0.28709
470	-2.1001	0.27232
471	-2.1016	0.26424
472	-2.1021	0.24677
473	-2.1037	0.27622
474	-2.1058	0.2953
475	-2.1066	0.34197
476	-2.1071	0.33786
477	-2.1093	0.32856
478	-2.1105	0.30827
479	-2.1115	0.30139
480	-2.1134	0.30485
481	-2.1149	0.32084
482	-2.115	0.31437
483	-2.117	0.3275
484	-2.118	0.32357
485	-2.1196	0.33708
486	-2.121	0.33347
487	-2.1222	0.3421
488	-2.123	0.33895
489	-2.1249	0.31987
490	-2.1266	0.30437
491	-2.1264	0.28318
492	-2.1284	0.27376
493	-2.1295	0.26691
494	-2.1307	0.2935
495	-2.132	0.33139
496	-2.1338	0.31809
497	-2.134	0.31587
498	-2.1354	0.29849
499	-2.1367	0.30087
500	-2.1379	0.27893
501	-2.1395	0.27193
502	-2.1409	0.24972
503	-2.1413	0.23443
504	-2.1428	0.20572
505	-2.1444	0.22573
506	-2.145	0.20071
507	-2.146	0.20571
508	-2.1474	0.2518
509	-2.1484	0.28672
510	-2.1499	0.27124
511	-2.1512	0.2902
512	-2.152	0.27865
513	-2.1529	0.29465
514	-2.1546	0.29201
515	-2.1556	0.27902
516	-2.156	0.26055
517	-2.1576	0.2526
518	-2.1586	0.24302
519	-2.1597	0.25431
520	-2.1604	0.26815
521	-2.1616	0.31363
522	-2.1627	0.31129
523	-2.1642	0.29658
524	-2.1651	0.28092
525	-2.1656	0.2609
526	-2.167	0.25207
527	-2.1681	0.24717
528	-2.1691	0.24486
529	-2.1696	0.24538
530	-2.171	0.24604
531	-2.1719	0.28469
532	-2.1733	0.28572
533	-2.1744	0.30322
534	-2.1746	0.2883
535	-2.176	0.29303
536	-2.1772	0.28645
537	-2.1777	0.27273
538	-2.1789	0.2511
539	-2.1803	0.23366
540	-2.1812	0.21724
541	-2.1804	0.22136
542	-2.1825	0.22933
543	-2.1838	0.27338
544	-2.1841	0.26954
545	-2.1856	0.27435
546	-2.1866	0.27843
547	-2.1868	0.26662
548	-2.1881	0.24578
549	-2.1889	0.23537
550	-2.1898	0.21252
551	-2.1904	0.21723
552	-2.1918	0.186
553	-2.1922	0.17957
554	-2.1932	0.21178
555	-2.1943	0.24726
556	-2.195	0.24453
557	-2.1949	0.26041
558	-2.1966	0.25662
559	-2.1976	0.28378
560	-2.1978	0.26966
561	-2.1987	0.25093
562	-2.1999	0.25237
563	-2.2004	0.2283
564	-2.2007	0.21382
565	-2.2024	0.21194
566	-2.2031	0.2335
567	-2.2029	0.25563
568	-2.2045	0.26309
569	-2.205	0.28139
570	-2.2056	0.27384
571	-2.2067	0.25555
572	-2.2074	0.23526
573	-2.2075	0.21448
574	-2.2086	0.2003
575	-2.2097	0.18189
576	-2.2096	0.17561
577	-2.2107	0.19757
578	-2.2115	0.22393
579	-2.2119	0.24019
580	-2.212	0.23522
581	-2.2133	0.24953
582	-2.2138	0.23497
583	-2.2147	0.22573
584	-2.2154	0.20826
585	-2.2156	0.21094
586	-2.2156	0.1794
587	-2.2173	0.16282
588	-2.2176	0.1608
589	-2.2178	0.14335
590	-2.2188	0.2024
591	-2.2192	0.19385
592	-2.22	0.19664
593	-2.2207	0.22865
594	-2.2211	0.22741
595	-2.2209	0.21612
596	-2.2221	0.21151
597	-2.2232	0.2088
598	-2.2232	0.2077
599	-2.2244	0.21973
600	-2.2251	0.21078
601	-2.2258	0.20581
602	-2.2264	0.21706
603	-2.2276	0.19855
604	-2.2276	0.18921
605	-2.2278	0.19687
606	-2.2292	0.19424
607	-2.2295	0.22383
608	-2.23	0.22407
609	-2.231	0.24789
610	-2.2314	0.2635
611	-2.231	0.24206
612	-2.2324	0.21986
613	-2.2326	0.20152
614	-2.2333	0.18063
615	-2.2339	0.17848
616	-2.2342	0.1483
617	-2.2342	0.13785
618	-2.2353	0.13755
619	-2.2359	0.18299
620	-2.2351	0.18724
621	-2.2365	0.1886
622	-2.2367	0.21287
623	-2.237	0.20807
624	-2.2376	0.21066
625	-2.2384	0.19767
626	-2.2377	0.17888
627	-2.2386	0.17901
628	-2.2393	0.16462
629	-2.2396	0.15763
630	-2.2402	0.16541
631	-2.2407	0.15177
632	-2.2404	0.16069
633	-2.2411	0.17467
634	-2.2418	0.21266
635	-2.2417	0.21043
636	-2.242	0.21151
637	-2.2428	0.19497
638	-2.243	0.17893
639	-2.2433	0.17354
640	-2.2439	0.14753
641	-2.2442	0.13172
642	-2.2443	0.12581
643	-2.2452	0.12191
644	-2.2458	0.15247
645	-2.2455	0.15308
646	-2.2465	0.19005
647	-2.2469	0.18497
648	-2.247	0.17434
649	-2.2477	0.16439
650	-2.2482	0.15647
651	-2.248	0.13718
652	-2.2482	0.12892
653	-2.2492	0.11907
654	-2.2493	0.10301
655	-2.2492	0.093033
656	-2.2502	0.099391
657	-2.2506	0.083716
658	-2.2504	0.098722
659	-2.2512	0.096278
660	-2.2514	0.14918
661	-2.2517	0.15731
662	-2.2521	0.16511
663	-2.2525	0.15771
664	-2.2521	0.17364
665	-2.2527	0.16568
666	-2.2533	0.15058
667	-2.2534	0.15502
668	-2.2538	0.13853
669	-2.2542	0.13526
670	-2.2542	0.13677
671	-2.2544	0.13096
672	-2.2549	0.15349
673	-2.2552	0.14532
674	-2.2556	0.15588
675	-2.2559	0.18877
676	-2.2554	0.18462
677	-2.2563	0.17334
678	-2.2566	0.17757
679	-2.2566	0.16979
680	-2.2572	0.14552
681	-2.2575	0.12584
682	-2.2573	0.10225
683	-2.2576	0.085902
684	-2.2583	0.080493
685	-2.2583	0.11467
686	-2.2584	0.098856
687	-2.2591	0.10163
688	-2.2593	0.13585
689	-2.2585	0.14331
690	-2.2598	0.15769
691	-2.2597	0.15986
692	-2.2599	0.16994
693	-2.2604	0.16313
694	-2.2607	0.14218
695	-2.26	0.12632
696	-2.2608	0.10341
697	-2.2613	0.092587
698	-2.2614	0.08921
699	-2.2619	0.11952
700	-2.2623	0.09021
701	-2.2617	0.093314
702	-2.2623	0.11931
703	-2.263	0.11237
704	-2.2627	0.13841
705	-2.2626	0.14544
706	-2.2636	0.16744
707	-2.2635	0.15531
708	-2.2637	0.14505
709	-2.2643	0.12897
710	-2.2643	0.10791
711	-2.2641	0.091046
712	-2.2648	0.089511
713	-2.2649	0.090457
714	-2.2653	0.11217
715	-2.2656	0.15946
716	-2.2653	0.15518
717	-2.2657	0.14476
718	-2.2661	0.13885
719	-2.266	0.12969
720	-2.2664	0.11999
721	-2.2668	0.1038
722	-2.2667	0.10173
723	-2.2667	0.091605
724	-2.2674	0.081039
725	-2.2674	0.063499
726	-2.2674	0.076101
727	-2.268	0.061814
728	-2.2682	0.083578
729	-2.2676	0.1155
730	-2.2685	0.12619
731	-2.2685	0.12428
732	-2.2686	0.13697
733	-2.2689	0.1254
734	-2.2693	0.11102
735	-2.2688	0.1341
736	-2.2693	0.098848
737	-2.2697	0.081863
738	-2.2698	0.062487
739	-2.2701	0.038976
740	-2.2704	0.042554
741	-2.2702	0.020751
742	-2.2705	0.013822
743	-2.271	0.034938
744	-2.2709	0.058957
745	-2.2709	0.10822
746	-2.2714	0.086494
747	-2.2714	0.082898
748	-2.2715	0.089533
749	-2.2717	0.090402
750	-2.2721	0.079352
751	-2.2718	0.091473
752	-2.2722	0.077197
753	-2.2727	0.07002
754	-2.2723	0.05443
755	-2.2729	0.049424
756	-2.2731	0.029434
757	-2.2729	0.032075
758	-2.2733	0.067045
759	-2.2736	0.10284
760	-2.2735	0.10551
761	-2.2731	0.10349
762	-2.274	0.10704
763	-2.2741	0.097196
764	-2.2736	0.082335
765	-2.2743	0.075323
766	-2.2745	0.060545
767	-2.2746	0.065924
768	-2.2749	0.036095
769	-2.2751	0.024789
770	-2.2746	0.0082492
771	-2.2751	0.043359
772	-2.2756	0.080255
773	-2.2753	0.080567
774	-2.2751	0.08108
775	-2.276	0.099106
776	-2.2758	0.10358
777	-2.2759	0.097195
778	-2.2764	0.08681
779	-2.2764	0.064147
780	-2.2759	0.055808
781	-2.2767	0.044649
782	-2.2767	0.054224
783	-2.2769	0.06699
784	-2.2772	0.076064
785	-2.277	0.10695
786	-2.2768	0.10439
787	-2.2775	0.097186
788	-2.2773	0.081763
789	-2.2774	0.075514
790	-2.2778	0.057649
791	-2.278	0.054194
792	-2.2773	0.025264
793	-2.2782	0.013713
794	-2.2783	-0.0017978
795	-2.2778	0.003775
796	-2.2782	0.0080205
797	-2.2787	0.055022
798	-2.2784	0.06393
799	-2.2785	0.081505
800	-2.2791	0.081881
801	-2.279	0.08709
802	-2.2787	0.085211
803	-2.2793	0.065641
804	-2.2793	0.048424
805	-2.2796	0.045789
806	-2.2797	0.031971
807	-2.2793	0.030971
808	-2.2799	0.018132
809	-2.2799	0.010221
810	-2.2798	-0.0061575
811	-2.2799	-8.0276e-05
812	-2.2803	0.050529
813	-2.28	0.071082
814	-2.2798	0.061052
815	-2.2806	0.053749
816	-2.2804	0.053257
817	-2.2805	0.057278
818	-2.2809	0.073317
819	-2.2808	0.07956
820	-2.2805	0.075538
821	-2.2811	0.064896
822	-2.2811	0.048474
823	-2.2813	0.056947
824	-2.2815	0.020893
825	-2.2811	0.0065958
826	-2.2812	0.020549
827	-2.2817	0.0023149
828	-2.2814	0.00092577
829	-2.2817	0.036881
830	-2.2819	0.052491
831	-2.2818	0.071411
832	-2.2814	0.068477
833	-2.2822	0.078774
834	-2.2821	0.072016
835	-2.2818	0.052207
836	-2.2823	0.042944
837	-2.2825	0.020656
838	-2.2818	0.01154
839	-2.2824	0.016315
840	-2.2825	0.041334
841	-2.2824	0.066064
842	-2.2828	0.084621
843	-2.2828	0.067006
844	-2.2827	0.060798
845	-2.283	0.047685
846	-2.2831	0.033603
847	-2.2826	0.038613
848	-2.283	0.018467
849	-2.2832	0.0012882
850	-2.2831	0.0076277
851	-2.2834	0.0079249
852	-2.2835	0.033098
853	-2.2832	0.050458
854	-2.2834	0.062842
855	-2.2837	0.062956
856	-2.2835	0.057873
857	-2.2834	0.039681
858	-2.2838	0.025572
859	-2.2839	0.0099418
860	-2.2833	0.00062256
861	-2.284	0.0228
862	-2.2839	0.0023489
863	-2.284	0.0056312
864	-2.2841	0.042073
865	-2.2841	0.038064
866	-2.2837	0.049739
867	-2.2843	0.047004
868	-2.2841	0.04925
869	-2.2841	0.044766
870	-2.2844	0.042048
871	-2.2844	0.037502
872	-2.284	0.01859
873	-2.2845	0.0033595
874	-2.2845	-0.017275
875	-2.2843	-0.0123
876	-2.2845	-0.033866
877	-2.2847	-0.049606
878	-2.2844	-0.054462
879	-2.2834	-0.020142
880	-2.2846	0.013049
881	-2.2847	0.01603
882	-2.2846	0.020365
883	-2.2849	0.029634
884	-2.2849	0.034258
885	-2.2845	0.041567
886	-2.2847	0.028405
887	-2.2851	0.025065
888	-2.2847	0.0014408
889	-2.285	-0.010507
890	-2.2852	-0.023748
891	-2.2849	-0.026367
892	-2.2847	-0.040138
893	-2.2852	-0.02401
894	-2.2851	-0.04708
895	-2.2849	-0.034364
896	-2.2853	0.0088004
897	-2.2853	0.016632
898	-2.2846	0.028824
899	-2.2853	0.02756
900	-2.2852	0.024375
901	-2.2851	0.016556
902	-2.2852	0.010746
903	-2.2854	0.008476
904	-2.2848	-0.0079886
905	-2.2851	-0.022814
906	-2.2854	-0.022275
907	-2.2853	-0.037077
908	-2.2854	-0.02402
909	-2.2855	-0.024643
910	-2.2851	-0.0042305
911	-2.2853	0.021589
912	-2.2855	0.04183
913	-2.2853	0.03437
914	-2.2852	0.024939
915	-2.2856	0.0094485
916	-2.2854	-0.0076303
917	-2.2854	-0.0028902
918	-2.2854	-0.019778
919	-2.2855	-0.034044
920	-2.2852	-0.057787
921	-2.2854	-0.063961
922	-2.2856	-0.047502
923	-2.2851	-0.038399
924	-2.2855	0.011827
925	-2.2855	0.0085784
926	-2.2853	-0.0020057
927	-2.2855	0.0013711
928	-2.2856	-0.0080562
929	-2.2852	-0.01717
930	-2.285	-0.026731
931	-2.2855	-0.037164
932	-2.2854	-0.053924
933	-2.2849	-0.0567
934	-2.2853	-0.053211
935	-2.2855	-0.021122
936	-2.285	0.019596
937	-2.285	0.01833
938	-2.2855	0.01191
939	-2.2852	-0.0041282
940	-2.2853	-0.019201
941	-2.2854	-0.031131
942	-2.2852	-0.023779
943	-2.285	-0.057492
944	-2.2851	-0.075402
945	-2.2853	-0.06831
946	-2.2849	-0.079835
947	-2.2851	-0.07192
948	-2.2853	-0.025417
949	-2.285	-0.011267
950	-2.2841	-0.0087623
951	-2.2851	-0.012783
952	-2.285	-0.006711
953	-2.2844	0.0078192
954	-2.2851	-0.014148
955	-2.285	-0.02408
956	-2.2851	-0.022185
957	-2.285	-0.036997
958	-2.2853	-0.041894
959	-2.2863	-0.049051
960	-2.287	-0.071072
961	-2.2882	-0.07018
962	-2.2896	-0.074289
963	-2.2909	-0.045534
964	-2.2919	0.0076281
965	-2.2935	0.0027096
966	-2.2949	-0.010621
967	-2.2961	-0.0062254
968	-2.2974	-0.02947
969	-2.299	-0.039924
970	-2.3006	-0.042225
971	-2.3014	-0.042966
972	-2.3027	-0.021581
973	-2.304	-0.031637
974	-2.3057	-0.024933
975	-2.3075	-0.014076
976	-2.3083	0.0003486
977	-2.3097	0.0061815
978	-2.3111	0.013855
979	-2.3127	0.0081964
980	-2.314	-0.013459
981	-2.3157	-0.0088651
982	-2.3162	-0.044615
983	-2.3175	-0.063857
984	-2.3186	-0.077082
985	-2.32	-0.057356
986	-2.3217	-0.084071
987	-2.3224	-0.09448
988	-2.3236	-0.074784
989	-2.3249	-0.053409
990	-2.3263	-0.023823
991	-2.3274	-0.018732
992	-2.329	-0.01364
993	-2.33	-0.016012
994	-2.3308	-0.029232
995	-2.3321	-0.016089
996	-2.3333	-0.03406
997	-2.3344	-0.044497
998	-2.3356	-0.054979
999	-2.337	-0.065915
1000	-2.3381	-0.052098
1001	-2.3396	-0.061537
1002	-2.3407	-0.058839
1003	-2.3415	-0.034539
1004	-2.3427	-0.030478
1005	-2.344	-0.020358
1006	-2.3449	-0.0010738
1007	-2.3462	-0.0075767
1008	-2.3477	-0.01874
1009	-2.3487	-0.014401
1010	-2.3497	-0.042779
1011	-2.3509	-0.059995
1012	-2.3522	-0.080043
1013	-2.3532	-0.08258
1014	-2.3547	-0.094409
1015	-2.3557	-0.065069
1016	-2.3568	-0.062163
1017	-2.3579	-0.033108
1018	-2.3591	-0.027995
1019	-2.3601	-0.032642
1020	-2.3613	-0.016437
1021	-2.3627	-0.03934
1022	-2.3637	-0.052225
1023	-2.3651	-0.053599
1024	-2.3662	-0.068074
1025	-2.3674	-0.068232
1026	-2.3684	-0.085972
1027	-2.3697	-0.09103
1028	-2.3712	-0.11146
1029	-2.3719	-0.10206
1030	-2.373	-0.084964
1031	-2.3741	-0.040208
1032	-2.3754	-0.028673
1033	-2.3771	-0.04241
1034	-2.378	-0.049958
1035	-2.379	-0.055449
1036	-2.3803	-0.053833
1037	-2.3813	-0.065516
1038	-2.3825	-0.071022
1039	-2.384	-0.08927
1040	-2.3852	-0.096129
1041	-2.386	-0.082958
1042	-2.3873	-0.10428
1043	-2.3886	-0.083097
1044	-2.3896	-0.06416
1045	-2.391	-0.043217
1046	-2.3926	-0.039649
1047	-2.3933	-0.047862
1048	-2.3944	-0.050569
1049	-2.3956	-0.070904
1050	-2.397	-0.085343
1051	-2.3981	-0.077132
1052	-2.3996	-0.10116
1053	-2.4006	-0.11356
1054	-2.4015	-0.11316
1055	-2.4027	-0.091598
1056	-2.4039	-0.060107
1057	-2.4055	-0.050627
1058	-2.4067	-0.055496
1059	-2.4077	-0.056088
1060	-2.4089	-0.047379
1061	-2.4103	-0.063993
1062	-2.4114	-0.078983
1063	-2.4123	-0.086022
1064	-2.4135	-0.10788
1065	-2.4148	-0.11159
1066	-2.4163	-0.12129
1067	-2.4176	-0.11694
1068	-2.4186	-0.13486
1069	-2.4198	-0.11692
1070	-2.4213	-0.087945
1071	-2.4225	-0.06893
1072	-2.4233	-0.06641
1073	-2.4245	-0.064767
1074	-2.4259	-0.059069
1075	-2.4269	-0.066681
1076	-2.4282	-0.073077
1077	-2.4298	-0.076885
1078	-2.431	-0.10012
1079	-2.4319	-0.11191
1080	-2.4332	-0.11756
1081	-2.4346	-0.12335
1082	-2.4357	-0.10867
1083	-2.4371	-0.10287
1084	-2.4383	-0.07034
1085	-2.4395	-0.030454
1086	-2.4405	-0.058112
1087	-2.4419	-0.066716
1088	-2.4429	-0.074455
1089	-2.4441	-0.084566
1090	-2.4456	-0.09088
1091	-2.4468	-0.099229
1092	-2.4477	-0.10111
1093	-2.4489	-0.091577
1094	-2.4502	-0.066719
1095	-2.4518	-0.035467
1096	-2.453	-0.045299
1097	-2.4542	-0.053033
1098	-2.4553	-0.07004
1099	-2.4564	-0.075749
1100	-2.4576	-0.099336
1101	-2.459	-0.11551
1102	-2.4601	-0.12073
1103	-2.4616	-0.12474
1104	-2.4626	-0.097497
1105	-2.4639	-0.10561
1106	-2.465	-0.10271
1107	-2.4663	-0.091056
1108	-2.4678	-0.073113
1109	-2.4689	-0.058194
1110	-2.4705	-0.056213
1111	-2.4716	-0.056736
1112	-2.4724	-0.075034
1113	-2.4738	-0.071311
1114	-2.4751	-0.10069
1115	-2.4761	-0.10997
1116	-2.4775	-0.13171
1117	-2.479	-0.13475
1118	-2.4797	-0.14406
1119	-2.4809	-0.12726
1120	-2.482	-0.10378
1121	-2.4835	-0.091349
1122	-2.4847	-0.078253
1123	-2.486	-0.078677
1124	-2.487	-0.086659
1125	-2.4885	-0.085561
1126	-2.49	-0.10048
1127	-2.4907	-0.11245
1128	-2.4919	-0.10411
1129	-2.4931	-0.13402
1130	-2.4945	-0.14523
1131	-2.4957	-0.14418
1132	-2.4971	-0.1346
1133	-2.4981	-0.10597
1134	-2.4996	-0.085682
1135	-2.5007	-0.07877
1136	-2.5019	-0.076474
1137	-2.503	-0.086147
1138	-2.5043	-0.095951
1139	-2.5057	-0.10826
1140	-2.5068	-0.11597
1141	-2.5084	-0.13286
1142	-2.5096	-0.13301
1143	-2.5103	-0.14083
1144	-2.5116	-0.13873
1145	-2.5129	-0.14543
1146	-2.5139	-0.12525
1147	-2.5152	-0.10183
1148	-2.5167	-0.08707
1149	-2.5179	-0.081252
1150	-2.5189	-0.083681
1151	-2.5201	-0.09485
1152	-2.5215	-0.10828
1153	-2.5226	-0.10859
1154	-2.524	-0.11855
1155	-2.5256	-0.1169
1156	-2.5263	-0.14061
1157	-2.5275	-0.14422
1158	-2.5287	-0.16683
1159	-2.5302	-0.14974
1160	-2.5314	-0.17044
1161	-2.5328	-0.18398
1162	-2.5338	-0.1797
1163	-2.5353	-0.15172
1164	-2.5365	-0.10503
1165	-2.5377	-0.10782
1166	-2.5387	-0.11671
1167	-2.5401	-0.087041
1168	-2.5411	-0.11331
1169	-2.5423	-0.12036
1170	-2.5438	-0.12581
1171	-2.5449	-0.13743
1172	-2.5463	-0.14145
1173	-2.5475	-0.14681
1174	-2.5488	-0.14024
1175	-2.5498	-0.12021
1176	-2.5512	-0.10234
1177	-2.5527	-0.08113
1178	-2.5539	-0.089914
1179	-2.5548	-0.099006
1180	-2.5562	-0.11728
1181	-2.5575	-0.13282
1182	-2.5586	-0.14209
1183	-2.5601	-0.15073
1184	-2.5612	-0.12577
1185	-2.5624	-0.1486
1186	-2.5635	-0.14586
1187	-2.5648	-0.10622
1188	-2.5658	-0.11517
1189	-2.5671	-0.1169
1190	-2.5685	-0.12215
1191	-2.5696	-0.11903
1192	-2.571	-0.12239
1193	-2.5722	-0.11575
1194	-2.5735	-0.10303
1195	-2.5745	-0.10319
1196	-2.5759	-0.11585
1197	-2.5774	-0.13329
1198	-2.5785	-0.12446
1199	-2.5796	-0.16292
1200	-2.5808	-0.17018
1201	-2.5822	-0.15066
1202	-2.5833	-0.18553
1203	-2.5848	-0.19392
1204	-2.5858	-0.21206
1205	-2.5871	-0.22224
1206	-2.5887	-0.21959
1207	-2.59	-0.20392
1208	-2.5908	-0.1664
1209	-2.5922	-0.129
1210	-2.5937	-0.13702
1211	-2.5947	-0.14023
1212	-2.5956	-0.12754
1213	-2.5969	-0.14079
1214	-2.5982	-0.14778
1215	-2.5993	-0.14418
1216	-2.6006	-0.15607
1217	-2.6021	-0.16467
1218	-2.6029	-0.1761
1219	-2.6039	-0.18606
1220	-2.6051	-0.19706
1221	-2.6065	-0.19057
1222	-2.6082	-0.1666
1223	-2.609	-0.1608
1224	-2.6102	-0.13624
1225	-2.6115	-0.12451
1226	-2.6125	-0.11864
1227	-2.6139	-0.11837
1228	-2.6154	-0.1305
1229	-2.6165	-0.13611
1230	-2.6179	-0.15557
1231	-2.6192	-0.15276
1232	-2.6205	-0.1719
1233	-2.6215	-0.19315
1234	-2.623	-0.20423
1235	-2.6241	-0.14963
1236	-2.6253	-0.183
1237	-2.6263	-0.17612
1238	-2.6276	-0.15356
1239	-2.629	-0.14472
1240	-2.6302	-0.12936
1241	-2.6317	-0.12063
1242	-2.6328	-0.1303
1243	-2.6336	-0.13245
1244	-2.6348	-0.15165
1245	-2.6361	-0.1687
1246	-2.6377	-0.16187
1247	-2.6389	-0.17485
1248	-2.6404	-0.1767
1249	-2.6411	-0.18023
1250	-2.6422	-0.17493
1251	-2.6433	-0.17246
1252	-2.6447	-0.13923
1253	-2.6464	-0.1234
1254	-2.6472	-0.12078
1255	-2.6483	-0.11798
1256	-2.6496	-0.14019
1257	-2.6506	-0.15451
1258	-2.6519	-0.17211
1259	-2.6534	-0.18171
1260	-2.6545	-0.18487
1261	-2.6559	-0.19997
1262	-2.6571	-0.1765
1263	-2.6584	-0.19395
1264	-2.6594	-0.18725
1265	-2.6608	-0.15763
1266	-2.6624	-0.14663
1267	-2.6631	-0.13628
1268	-2.6642	-0.12814
1269	-2.6654	-0.14032
1270	-2.6668	-0.15157
1271	-2.668	-0.16358
1272	-2.6694	-0.17469
1273	-2.6704	-0.17774
1274	-2.6718	-0.20317
1275	-2.6734	-0.21071
1276	-2.6746	-0.21063
1277	-2.6754	-0.18054
1278	-2.6769	-0.14193
1279	-2.6779	-0.15794
1280	-2.6791	-0.15378
1281	-2.6805	-0.15805
1282	-2.6816	-0.1584
1283	-2.6829	-0.15719
1284	-2.6841	-0.16632
1285	-2.6854	-0.17851
1286	-2.6864	-0.16407
1287	-2.6877	-0.18353
1288	-2.6892	-0.1955
1289	-2.6903	-0.19354
1290	-2.6917	-0.20654
1291	-2.6929	-0.2114
1292	-2.6943	-0.18611
1293	-2.6953	-0.17888
1294	-2.6967	-0.16661
1295	-2.6978	-0.14145
1296	-2.699	-0.14309
1297	-2.7001	-0.13949
1298	-2.7013	-0.14792
1299	-2.7027	-0.16842
1300	-2.7039	-0.17079
1301	-2.7054	-0.19674
1302	-2.7064	-0.19574
1303	-2.7078	-0.21894
1304	-2.7089	-0.21408
1305	-2.7102	-0.21076
1306	-2.7112	-0.16338
1307	-2.7125	-0.15217
1308	-2.714	-0.15331
1309	-2.7151	-0.15394
1310	-2.7165	-0.161
1311	-2.7177	-0.17455
1312	-2.7191	-0.17768
1313	-2.7201	-0.18659
1314	-2.7215	-0.19349
1315	-2.7226	-0.20695
1316	-2.7238	-0.20645
1317	-2.7253	-0.1843
1318	-2.7266	-0.18189
1319	-2.7275	-0.15968
1320	-2.7287	-0.15178
1321	-2.7302	-0.14985
1322	-2.7312	-0.1493
1323	-2.7325	-0.17221
1324	-2.7337	-0.18759
1325	-2.735	-0.21025
1326	-2.736	-0.22001
1327	-2.7373	-0.2342
1328	-2.7387	-0.21954
1329	-2.7399	-0.24182
1330	-2.7413	-0.21509
1331	-2.7425	-0.16273
1332	-2.7438	-0.16653
1333	-2.7449	-0.17306
1334	-2.7463	-0.17026
1335	-2.7473	-0.17132
1336	-2.7486	-0.17772
1337	-2.7501	-0.16806
1338	-2.7513	-0.18815
1339	-2.7522	-0.20132
1340	-2.7535	-0.2137
1341	-2.7549	-0.23359
1342	-2.7559	-0.24033
1343	-2.7573	-0.23394
1344	-2.7589	-0.20185
1345	-2.7602	-0.19007
1346	-2.761	-0.17144
1347	-2.7624	-0.16339
1348	-2.7635	-0.16477
1349	-2.7646	-0.1729
1350	-2.7661	-0.1905
1351	-2.7672	-0.19361
1352	-2.7685	-0.21043
1353	-2.7696	-0.22161
1354	-2.771	-0.22389
1355	-2.772	-0.23116
1356	-2.7733	-0.21628
1357	-2.7749	-0.22033
1358	-2.776	-0.20231
1359	-2.7769	-0.16987
1360	-2.7782	-0.17034
1361	-2.7796	-0.17641
1362	-2.7806	-0.17935
1363	-2.782	-0.18703
1364	-2.7836	-0.19578
1365	-2.7844	-0.19087
1366	-2.7855	-0.2027
1367	-2.7867	-0.22442
1368	-2.7882	-0.24253
1369	-2.7894	-0.24737
1370	-2.7908	-0.25572
1371	-2.7919	-0.23324
1372	-2.7932	-0.2139
1373	-2.7944	-0.18105
1374	-2.7957	-0.17562
1375	-2.7967	-0.18557
1376	-2.7981	-0.17924
1377	-2.7995	-0.19736
1378	-2.8002	-0.20981
1379	-2.8013	-0.21091
1380	-2.8025	-0.22663
1381	-2.8039	-0.23857
1382	-2.8056	-0.24499
1383	-2.8068	-0.24108
1384	-2.8077	-0.22338
1385	-2.8092	-0.21001
1386	-2.8102	-0.19152
1387	-2.8114	-0.18874
1388	-2.8129	-0.1862
1389	-2.8141	-0.19343
1390	-2.815	-0.19529
1391	-2.8162	-0.21029
1392	-2.8176	-0.22857
1393	-2.8186	-0.2427
1394	-2.82	-0.25093
1395	-2.8215	-0.26597
1396	-2.8227	-0.27121
1397	-2.8237	-0.25115
1398	-2.825	-0.2021
1399	-2.8264	-0.20093
1400	-2.8275	-0.19272
1401	-2.829	-0.15696
1402	-2.8301	-0.18862
1403	-2.8313	-0.20355
1404	-2.8324	-0.22231
1405	-2.8338	-0.23668
1406	-2.8347	-0.23582
1407	-2.836	-0.25343
1408	-2.8375	-0.24756
1409	-2.8386	-0.26482
1410	-2.84	-0.26173
1411	-2.8412	-0.2129
1412	-2.8425	-0.22875
1413	-2.8436	-0.22075
1414	-2.8449	-0.2203
1415	-2.8465	-0.21401
1416	-2.8476	-0.20845
1417	-2.8486	-0.20867
1418	-2.85	-0.22473
1419	-2.8513	-0.23626
1420	-2.8521	-0.24867
1421	-2.8531	-0.22847
1422	-2.8542	-0.24711
1423	-2.8555	-0.23931
1424	-2.8571	-0.23752
1425	-2.8583	-0.20575
1426	-2.8594	-0.18949
1427	-2.8606	-0.17274
1428	-2.862	-0.17597
1429	-2.8632	-0.18797
1430	-2.8647	-0.20008
1431	-2.8658	-0.22354
1432	-2.8667	-0.22242
1433	-2.8678	-0.24433
1434	-2.8691	-0.24898
1435	-2.8707	-0.26508
1436	-2.8719	-0.26775
1437	-2.8734	-0.26841
1438	-2.874	-0.25978
1439	-2.8752	-0.18802
1440	-2.8763	-0.19796
1441	-2.8777	-0.20764
1442	-2.8794	-0.22249
1443	-2.8801	-0.22867
1444	-2.8813	-0.22093
1445	-2.8825	-0.20907
1446	-2.884	-0.19775
1447	-2.8852	-0.17603
1448	-2.8868	-0.19349
1449	-2.8878	-0.21173
1450	-2.8887	-0.21998
1451	-2.89	-0.24411
1452	-2.8913	-0.25503
1453	-2.8924	-0.26718
1454	-2.8937	-0.23953
1455	-2.8952	-0.27463
1456	-2.896	-0.26734
1457	-2.8971	-0.24447
1458	-2.8983	-0.22648
1459	-2.8997	-0.1979
1460	-2.9015	-0.19273
1461	-2.9023	-0.20819
1462	-2.9034	-0.20293
1463	-2.9048	-0.23447
1464	-2.9058	-0.24374
1465	-2.9071	-0.25706
1466	-2.9086	-0.25821
1467	-2.9098	-0.24481
1468	-2.9107	-0.23574
1469	-2.912	-0.21411
1470	-2.9134	-0.20608
1471	-2.9144	-0.21304
1472	-2.9159	-0.20754
1473	-2.9175	-0.22916
1474	-2.9182	-0.23929
1475	-2.9194	-0.22713
1476	-2.9206	-0.249
1477	-2.922	-0.2648
1478	-2.9232	-0.2697
1479	-2.9247	-0.26385
1480	-2.9257	-0.21561
1481	-2.9267	-0.21708
1482	-2.9278	-0.22087
1483	-2.9291	-0.22981
1484	-2.9307	-0.23207
1485	-2.932	-0.23949
1486	-2.9329	-0.24983
1487	-2.9342	-0.25309
1488	-2.9357	-0.27068
1489	-2.9368	-0.26191
1490	-2.9377	-0.29292
1491	-2.9389	-0.30427
1492	-2.9402	-0.28453
1493	-2.9418	-0.26049
1494	-2.9431	-0.24264
1495	-2.9442	-0.23729
1496	-2.9453	-0.22781
1497	-2.9469	-0.21798
1498	-2.9481	-0.21442
1499	-2.9489	-0.22886
1500	-2.9502	-0.22918
1501	-2.9516	-0.2536
1502	-2.9526	-0.26183
1503	-2.954	-0.28151
1504	-2.9556	-0.26195
1505	-2.9567	-0.29198
1506	-2.9576	-0.30411
1507	-2.959	-0.26573
1508	-2.9604	-0.28277
1509	-2.9611	-0.27267
1510	-2.9622	-0.25704
1511	-2.9633	-0.24575
1512	-2.9646	-0.24089
1513	-2.9662	-0.23916
1514	-2.9674	-0.25244
1515	-2.9685	-0.25512
1516	-2.9698	-0.27245
1517	-2.9712	-0.28507
1518	-2.9723	-0.2821
1519	-2.9738	-0.29304
1520	-2.975	-0.29345
1521	-2.9758	-0.29117
1522	-2.977	-0.27899
1523	-2.9783	-0.24726
1524	-2.9798	-0.2356
1525	-2.9811	-0.22336
1526	-2.9821	-0.21542
1527	-2.9833	-0.22207
1528	-2.9848	-0.24344
1529	-2.986	-0.24119
1530	-2.9868	-0.27323
1531	-2.988	-0.28948
1532	-2.9893	-0.27056
1533	-2.9909	-0.28995
1534	-2.9921	-0.28483
1535	-2.9933	-0.25272
1536	-2.9944	-0.25478
1537	-2.9959	-0.24262
1538	-2.9971	-0.2419
1539	-2.9985	-0.24175
1540	-2.9995	-0.23868
1541	-3.0006	-0.25219
1542	-3.0016	-0.2725
1543	-3.003	-0.25571
1544	-3.0046	-0.27911
1545	-3.0058	-0.28037
1546	-3.0067	-0.28741
1547	-3.008	-0.25276
1548	-3.0095	-0.26039
1549	-3.0105	-0.25904
1550	-3.0119	-0.26052
1551	-3.0131	-0.26423
1552	-3.0144	-0.26609
1553	-3.0154	-0.25641
1554	-3.0168	-0.27327
1555	-3.0183	-0.26179
1556	-3.019	-0.30345
1557	-3.0201	-0.31663
1558	-3.0213	-0.32846
1559	-3.0227	-0.30241
1560	-3.0244	-0.31384
1561	-3.0252	-0.32127
1562	-3.0263	-0.31143
1563	-3.0277	-0.27909
1564	-3.0287	-0.25255
1565	-3.03	-0.23957
1566	-3.0315	-0.2489
1567	-3.0326	-0.2474
1568	-3.0336	-0.26398
1569	-3.0348	-0.27097
1570	-3.0362	-0.29367
1571	-3.0373	-0.29695
1572	-3.0386	-0.29539
1573	-3.0402	-0.27389
1574	-3.041	-0.24827
1575	-3.0421	-0.23464
1576	-3.0433	-0.24441
1577	-3.0448	-0.2369
1578	-3.0465	-0.26327
1579	-3.0475	-0.2806
1580	-3.0485	-0.27563
1581	-3.0499	-0.29797
1582	-3.051	-0.30231
1583	-3.0522	-0.28271
1584	-3.0534	-0.28131
1585	-3.0546	-0.26486
1586	-3.056	-0.26363
1587	-3.0572	-0.25156
1588	-3.0588	-0.2482
1589	-3.0598	-0.25791
1590	-3.0607	-0.27434
1591	-3.0619	-0.28532
1592	-3.0632	-0.29788
1593	-3.0648	-0.31869
1594	-3.0661	-0.29898
1595	-3.0671	-0.33217
1596	-3.0682	-0.33506
1597	-3.0698	-0.32864
1598	-3.071	-0.26857
1599	-3.0718	-0.2839
1600	-3.073	-0.28652
1601	-3.0744	-0.28713
1602	-3.0754	-0.28625
1603	-3.0768	-0.27526
1604	-3.0783	-0.26461
1605	-3.0795	-0.25351
1606	-3.0805	-0.25402
1607	-3.0818	-0.27368
1608	-3.0831	-0.26551
1609	-3.0843	-0.30204
1610	-3.0857	-0.31644
1611	-3.0868	-0.32853
1612	-3.0881	-0.33258
1613	-3.0892	-0.29415
1614	-3.0904	-0.33974
1615	-3.0919	-0.35572
1616	-3.0931	-0.34502
1617	-3.0946	-0.36828
1618	-3.0957	-0.36129
1619	-3.0966	-0.33402
1620	-3.0979	-0.29636
1621	-3.0992	-0.2891
1622	-3.1002	-0.27961
1623	-3.1016	-0.27774
1624	-3.1031	-0.28164
1625	-3.1039	-0.29255
1626	-3.105	-0.29819
1627	-3.1061	-0.3078
1628	-3.1076	-0.30151
1629	-3.1093	-0.30356
1630	-3.1101	-0.28502
1631	-3.1113	-0.28235
1632	-3.1126	-0.27347
1633	-3.1136	-0.27365
1634	-3.1149	-0.27035
1635	-3.1165	-0.2832
1636	-3.1176	-0.30045
1637	-3.1186	-0.30544
1638	-3.1198	-0.32992
1639	-3.1212	-0.32207
1640	-3.1223	-0.3411
1641	-3.1237	-0.34057
1642	-3.1253	-0.3402
1643	-3.126	-0.34807
1644	-3.1272	-0.3131
1645	-3.1284	-0.29388
1646	-3.1298	-0.27388
1647	-3.1311	-0.26313
1648	-3.1325	-0.26439
1649	-3.1335	-0.28095
1650	-3.1349	-0.28062
1651	-3.1361	-0.30596
1652	-3.1373	-0.32213
1653	-3.1384	-0.32188
1654	-3.1397	-0.34782
1655	-3.1412	-0.3388
1656	-3.1419	-0.35349
1657	-3.143	-0.30463
1658	-3.1441	-0.31765
1659	-3.1456	-0.3053
1660	-3.1472	-0.28946
1661	-3.148	-0.27249
1662	-3.1492	-0.26792
1663	-3.1505	-0.28081
1664	-3.152	-0.29593
1665	-3.1532	-0.30582
1666	-3.1547	-0.30102
1667	-3.1559	-0.32019
1668	-3.1567	-0.32468
1669	-3.158	-0.32968
1670	-3.1593	-0.31725
1671	-3.1604	-0.29827
1672	-3.1618	-0.2743
1673	-3.1633	-0.2551
1674	-3.164	-0.27218
1675	-3.1652	-0.27357
1676	-3.1664	-0.29335
1677	-3.1678	-0.30036
1678	-3.169	-0.31911
1679	-3.1704	-0.32017
1680	-3.1714	-0.34142
1681	-3.1728	-0.33685
1682	-3.1744	-0.35018
1683	-3.1751	-0.33667
1684	-3.1763	-0.32721
1685	-3.1775	-0.30257
1686	-3.1789	-0.28319
1687	-3.1801	-0.27501
1688	-3.1816	-0.28368
1689	-3.1826	-0.29776
1690	-3.1836	-0.28562
1691	-3.1847	-0.30795
1692	-3.186	-0.31306
1693	-3.1876	-0.31052
1694	-3.1889	-0.31664
1695	-3.1898	-0.31239
1696	-3.1911	-0.32774
1697	-3.1925	-0.33499
1698	-3.1936	-0.32415
1699	-3.1946	-0.31728
1700	-3.1957	-0.29384
1701	-3.197	-0.2805
1702	-3.1986	-0.27269
1703	-3.1999	-0.27693
1704	-3.2009	-0.29343
1705	-3.2021	-0.31905
1706	-3.2037	-0.32578
1707	-3.2048	-0.35298
1708	-3.2057	-0.34234
1709	-3.2069	-0.35262
1710	-3.2083	-0.30218
1711	-3.2098	-0.32488
1712	-3.2107	-0.33088
1713	-3.2118	-0.32322
1714	-3.213	-0.30456
1715	-3.2146	-0.28981
1716	-3.2157	-0.27637
1717	-3.2167	-0.28357
1718	-3.2179	-0.28966
1719	-3.2192	-0.31215
1720	-3.2209	-0.32877
1721	-3.2217	-0.34141
1722	-3.2228	-0.33435
1723	-3.2241	-0.35357
1724	-3.2257	-0.34396
1725	-3.2269	-0.33106
1726	-3.2278	-0.29383
1727	-3.229	-0.28069
1728	-3.2304	-0.28887
1729	-3.2315	-0.28067
1730	-3.2329	-0.29941
1731	-3.2346	-0.31332
1732	-3.2358	-0.33233
1733	-3.2366	-0.30528
1734	-3.2381	-0.33371
1735	-3.2391	-0.33299
1736	-3.2403	-0.31768
1737	-3.2418	-0.32464
1738	-3.2429	-0.32231
1739	-3.2442	-0.31094
1740	-3.2453	-0.30854
1741	-3.2467	-0.26917
1742	-3.2477	-0.28469
1743	-3.249	-0.29313
1744	-3.2506	-0.29982
1745	-3.2518	-0.32195
1746	-3.2526	-0.32142
1747	-3.254	-0.34997
1748	-3.2553	-0.36545
1749	-3.2564	-0.3732
1750	-3.2578	-0.3768
1751	-3.2595	-0.393
1752	-3.2602	-0.37332
1753	-3.2613	-0.38746
1754	-3.2626	-0.41133
1755	-3.2635	-0.42503
1756	-3.2648	-0.41609
1757	-3.2662	-0.35942
1758	-3.2673	-0.40382
1759	-3.2687	-0.40785
1760	-3.2704	-0.41075
1761	-3.2712	-0.38364
1762	-3.2723	-0.34643
1763	-3.2736	-0.34088
1764	-3.275	-0.33847
1765	-3.2762	-0.33197
1766	-3.2778	-0.33301
1767	-3.2789	-0.3225
1768	-3.2797	-0.33456
1769	-3.281	-0.34016
1770	-3.2823	-0.35049
1771	-3.2834	-0.35628
1772	-3.2847	-0.33567
1773	-3.2863	-0.3512
1774	-3.287	-0.35087
1775	-3.2881	-0.34826
1776	-3.2893	-0.33762
1777	-3.2907	-0.28394
1778	-3.2925	-0.28717
1779	-3.2933	-0.2982
1780	-3.2944	-0.30594
1781	-3.2958	-0.32578
1782	-3.2968	-0.34882
1783	-3.2981	-0.36205
1784	-3.2996	-0.35971
1785	-3.3008	-0.37759
1786	-3.3017	-0.35997
1787	-3.303	-0.37618
1788	-3.3043	-0.39326
1789	-3.3054	-0.36032
1790	-3.3068	-0.35011
1791	-3.3084	-0.3248
1792	-3.3091	-0.32384
1793	-3.3103	-0.31497
1794	-3.3115	-0.32015
1795	-3.313	-0.33048
1796	-3.3142	-0.34031
1797	-3.3156	-0.33941
1798	-3.3167	-0.36156
1799	-3.3177	-0.36545
1800	-3.3188	-0.38233
1801	-3.3201	-0.36328
1802	-3.3217	-0.34802
1803	-3.323	-0.32267
1804	-3.3239	-0.29874
1805	-3.3252	-0.29067
1806	-3.3266	-0.30976
1807	-3.3277	-0.32785
1808	-3.3291	-0.32225
1809	-3.3303	-0.35326
1810	-3.3316	-0.35991
1811	-3.3326	-0.36127
1812	-3.334	-0.38715
1813	-3.3355	-0.372
1814	-3.3362	-0.4007
1815	-3.3374	-0.39422
1816	-3.3385	-0.37148
1817	-3.3399	-0.3181
1818	-3.3416	-0.33813
1819	-3.3425	-0.34271
1820	-3.3435	-0.3471
1821	-3.345	-0.34221
1822	-3.346	-0.3404
1823	-3.3472	-0.3209
1824	-3.3488	-0.31946
1825	-3.35	-0.31927
1826	-3.3509	-0.33866
1827	-3.3521	-0.35913
1828	-3.3535	-0.34624
1829	-3.3546	-0.38029
1830	-3.356	-0.38182
1831	-3.3576	-0.35544
1832	-3.3587	-0.37336
1833	-3.3597	-0.36503
1834	-3.3611	-0.34335
1835	-3.362	-0.32547
1836	-3.3632	-0.31099
1837	-3.3647	-0.30155
1838	-3.3658	-0.31906
1839	-3.3671	-0.33135
1840	-3.3683	-0.35343
1841	-3.3696	-0.37343
1842	-3.3711	-0.37211
1843	-3.3719	-0.37831
1844	-3.373	-0.3549
1845	-3.3742	-0.3666
1846	-3.3756	-0.36804
1847	-3.3774	-0.3861
1848	-3.3781	-0.38715
1849	-3.3794	-0.37194
1850	-3.3807	-0.35613
1851	-3.3817	-0.3371
1852	-3.3831	-0.33132
1853	-3.3846	-0.31896
1854	-3.3853	-0.33156
1855	-3.3864	-0.33889
1856	-3.3876	-0.35552
1857	-3.389	-0.35976
1858	-3.3907	-0.38
1859	-3.3916	-0.39315
1860	-3.3926	-0.40169
1861	-3.394	-0.37274
1862	-3.395	-0.38984
1863	-3.3963	-0.3807
1864	-3.3978	-0.34199
1865	-3.399	-0.34044
1866	-3.3999	-0.33145
1867	-3.4011	-0.33546
1868	-3.4025	-0.33662
1869	-3.4041	-0.3525
1870	-3.405	-0.34081
1871	-3.4061	-0.36591
1872	-3.4073	-0.37292
1873	-3.4089	-0.37154
1874	-3.4101	-0.38805
1875	-3.411	-0.40941
1876	-3.4123	-0.41521
1877	-3.4137	-0.41706
1878	-3.4148	-0.418
1879	-3.4162	-0.39346
1880	-3.4178	-0.36311
1881	-3.4186	-0.34775
1882	-3.4197	-0.33609
1883	-3.4209	-0.34188
1884	-3.4224	-0.33531
1885	-3.4236	-0.3608
1886	-3.4251	-0.37154
1887	-3.4262	-0.37915
1888	-3.427	-0.39738
1889	-3.4283	-0.40484
1890	-3.4295	-0.41206
1891	-3.4311	-0.40056
1892	-3.4324	-0.40206
1893	-3.4334	-0.4049
1894	-3.4346	-0.38774
1895	-3.4361	-0.36961
1896	-3.4373	-0.33576
1897	-3.4381	-0.34599
1898	-3.4394	-0.35078
1899	-3.4407	-0.36469
1900	-3.4418	-0.3632
1901	-3.4431	-0.36665
1902	-3.4447	-0.35536
1903	-3.4458	-0.36871
1904	-3.4468	-0.36391
1905	-3.4481	-0.3775
1906	-3.4495	-0.37176
1907	-3.4506	-0.39618
1908	-3.4521	-0.39807
1909	-3.4531	-0.42176
1910	-3.4544	-0.40862
1911	-3.4555	-0.42978
1912	-3.4568	-0.42918
1913	-3.4583	-0.43473
1914	-3.4595	-0.39451
1915	-3.461	-0.39272
1916	-3.4621	-0.38739
1917	-3.463	-0.36251
1918	-3.4642	-0.36706
1919	-3.4655	-0.36734
1920	-3.4666	-0.3724
1921	-3.468	-0.37268
1922	-3.4695	-0.38345
1923	-3.4702	-0.39498
1924	-3.4713	-0.40221
1925	-3.4725	-0.37719
1926	-3.474	-0.39661
1927	-3.4757	-0.39193
1928	-3.4765	-0.39376
1929	-3.4776	-0.39715
1930	-3.479	-0.3956
1931	-3.48	-0.40515
1932	-3.4813	-0.40849
1933	-3.4828	-0.41857
1934	-3.484	-0.41087
1935	-3.485	-0.44119
1936	-3.4862	-0.45978
1937	-3.4876	-0.45676
1938	-3.4887	-0.40699
1939	-3.4901	-0.38697
1940	-3.4917	-0.38843
1941	-3.4924	-0.36703
1942	-3.4936	-0.36492
1943	-3.4948	-0.35537
1944	-3.4962	-0.35714
1945	-3.4975	-0.37009
1946	-3.4989	-0.37702
1947	-3.4999	-0.41033
1948	-3.5013	-0.42188
1949	-3.5025	-0.41879
1950	-3.5037	-0.41717
1951	-3.5048	-0.43225
1952	-3.5061	-0.38967
1953	-3.5076	-0.3698
1954	-3.5083	-0.35606
1955	-3.5094	-0.35531
1956	-3.5106	-0.35768
1957	-3.512	-0.37266
1958	-3.5137	-0.38778
1959	-3.5145	-0.4076
1960	-3.5156	-0.41109
1961	-3.5169	-0.39772
1962	-3.5184	-0.40626
1963	-3.5196	-0.41354
1964	-3.5212	-0.39712
1965	-3.5223	-0.38767
1966	-3.5231	-0.35506
1967	-3.5244	-0.35335
1968	-3.5257	-0.35365
1969	-3.5268	-0.35748
1970	-3.5282	-0.36716
1971	-3.5298	-0.38927
1972	-3.5305	-0.40158
1973	-3.5316	-0.41708
1974	-3.5328	-0.42337
1975	-3.5343	-0.38349
1976	-3.5354	-0.42708
1977	-3.5368	-0.44435
1978	-3.5379	-0.46134
1979	-3.5393	-0.45315
1980	-3.5409	-0.4173
1981	-3.5416	-0.39451
1982	-3.5428	-0.38378
1983	-3.544	-0.3706
1984	-3.5454	-0.37997
1985	-3.5466	-0.36852
1986	-3.5481	-0.39652
1987	-3.5491	-0.3993
1988	-3.5501	-0.42062
1989	-3.5512	-0.42654
1990	-3.5525	-0.42508
1991	-3.5541	-0.42995
1992	-3.5553	-0.4089
1993	-3.5563	-0.40708
1994	-3.5575	-0.39254
1995	-3.559	-0.35175
1996	-3.5601	-0.35779
1997	-3.5615	-0.36801
1998	-3.5626	-0.39011
1999	-3.564	-0.39051
2000	-3.565	-0.40704
2001	-3.5663	-0.40859
2002	-3.5679	-0.42313
2003	-3.569	-0.3809
2004	-3.57	-0.37687
2005	-3.5713	-0.38454
2006	-3.5726	-0.38984
2007	-3.5737	-0.40261
2008	-3.5752	-0.40511
2009	-3.5762	-0.42266
2010	-3.5775	-0.41698
2011	-3.5791	-0.44968
2012	-3.5804	-0.46197
2013	-3.5812	-0.4566
2014	-3.5825	-0.46081
2015	-3.584	-0.43264
2016	-3.5851	-0.4057
2017	-3.586	-0.39495
2018	-3.5872	-0.39162
2019	-3.5885	-0.3832
2020	-3.5901	-0.38652
2021	-3.5914	-0.39727
2022	-3.5924	-0.40768
2023	-3.5936	-0.41107
2024	-3.5951	-0.42635
2025	-3.5963	-0.40708
2026	-3.5971	-0.44094
2027	-3.5984	-0.4471
2028	-3.5997	-0.45664
2029	-3.6008	-0.44556
2030	-3.6021	-0.42226
2031	-3.6037	-0.39799
2032	-3.6048	-0.39981
2033	-3.6059	-0.39316
2034	-3.6071	-0.40121
2035	-3.6085	-0.40028
2036	-3.6096	-0.41196
2037	-3.6111	-0.40208
2038	-3.6121	-0.43203
2039	-3.6135	-0.43043
2040	-3.6151	-0.44279
2041	-3.6164	-0.43732
2042	-3.6172	-0.44452
2043	-3.6185	-0.37816
2044	-3.6201	-0.39982
2045	-3.6211	-0.40503
2046	-3.622	-0.41983
2047	-3.6233	-0.41995
2048	-3.6246	-0.41366
2049	-3.6257	-0.41861
2050	-3.6271	-0.42301
2051	-3.6286	-0.43738
2052	-3.6293	-0.44689
2053	-3.6304	-0.41032
2054	-3.6316	-0.39898
2055	-3.6331	-0.38938
2056	-3.6348	-0.3897
2057	-3.6356	-0.38044
2058	-3.6368	-0.39193
2059	-3.6381	-0.38931
2060	-3.6391	-0.41741
2061	-3.6405	-0.43812
2062	-3.642	-0.45144
2063	-3.6431	-0.45867
2064	-3.6441	-0.43583
2065	-3.6454	-0.47303
2066	-3.6467	-0.48429
2067	-3.6478	-0.49558
2068	-3.6492	-0.45667
2069	-3.6508	-0.47308
2070	-3.6515	-0.44674
2071	-3.6528	-0.4098
2072	-3.6539	-0.38538
2073	-3.6554	-0.38624
2074	-3.6567	-0.38855
2075	-3.6581	-0.4079
2076	-3.6591	-0.40989
2077	-3.6601	-0.43065
2078	-3.6612	-0.4365
2079	-3.6626	-0.41593
2080	-3.6642	-0.45191
2081	-3.6654	-0.46102
2082	-3.6663	-0.4208
2083	-3.6676	-0.43408
2084	-3.6691	-0.4208
2085	-3.6702	-0.41918
2086	-3.6712	-0.39742
2087	-3.6723	-0.38737
2088	-3.6737	-0.38314
2089	-3.6753	-0.40024
2090	-3.6766	-0.39593
2091	-3.6776	-0.4216
2092	-3.6788	-0.43816
2093	-3.6803	-0.44577
2094	-3.6815	-0.46545
2095	-3.6824	-0.46798
2096	-3.6836	-0.46855
2097	-3.685	-0.45737
2098	-3.686	-0.43203
2099	-3.6874	-0.39731
2100	-3.689	-0.39648
2101	-3.6901	-0.41555
2102	-3.6911	-0.40585
2103	-3.6925	-0.42884
2104	-3.6939	-0.43215
2105	-3.6946	-0.44219
2106	-3.6956	-0.43435
2107	-3.6968	-0.44171
2108	-3.6981	-0.39849
2109	-3.6997	-0.40735
2110	-3.7009	-0.38921
2111	-3.702	-0.40224
2112	-3.7033	-0.40563
2113	-3.7047	-0.42314
2114	-3.7058	-0.44215
2115	-3.7074	-0.43943
2116	-3.7085	-0.45994
2117	-3.7093	-0.46328
2118	-3.7105	-0.45533
2119	-3.7118	-0.4291
2120	-3.7134	-0.39045
2121	-3.7147	-0.3921
2122	-3.7156	-0.40006
2123	-3.7168	-0.41646
2124	-3.7183	-0.40791
2125	-3.7195	-0.43624
2126	-3.7208	-0.44748
2127	-3.7219	-0.44696
2128	-3.7233	-0.45266
2129	-3.7243	-0.45638
2130	-3.7257	-0.45651
2131	-3.7272	-0.43753
2132	-3.7284	-0.42258
2133	-3.7293	-0.41068
2134	-3.7306	-0.39202
2135	-3.732	-0.4173
2136	-3.7331	-0.41848
2137	-3.7345	-0.4531
2138	-3.7357	-0.46259
2139	-3.7369	-0.46439
2140	-3.738	-0.45116
2141	-3.7393	-0.4684
2142	-3.7407	-0.46792
2143	-3.7419	-0.43885
2144	-3.7434	-0.4216
2145	-3.7446	-0.40172
2146	-3.7454	-0.40188
2147	-3.7466	-0.40724
2148	-3.7479	-0.4319
2149	-3.749	-0.43244
2150	-3.7503	-0.44915
2151	-3.7518	-0.44916
2152	-3.753	-0.43492
2153	-3.754	-0.42324
2154	-3.7552	-0.40888
2155	-3.7566	-0.39249
2156	-3.7578	-0.40243
2157	-3.7592	-0.39193
2158	-3.7607	-0.42155
2159	-3.7615	-0.44682
2160	-3.7627	-0.45717
2161	-3.7639	-0.477
2162	-3.7654	-0.43258
2163	-3.7667	-0.46577
2164	-3.7681	-0.46296
2165	-3.7687	-0.44694
2166	-3.7698	-0.45305
2167	-3.7709	-0.44163
2168	-3.7723	-0.42262
2169	-3.7738	-0.42506
2170	-3.775	-0.38695
2171	-3.7761	-0.43029
2172	-3.7774	-0.43568
2173	-3.7788	-0.44684
2174	-3.7799	-0.46371
2175	-3.7814	-0.47297
2176	-3.7825	-0.48267
2177	-3.7834	-0.48734
2178	-3.7846	-0.49595
2179	-3.7858	-0.47915
2180	-3.7874	-0.492
2181	-3.7887	-0.4708
2182	-3.7902	-0.43528
2183	-3.7908	-0.4286
2184	-3.7919	-0.42109
2185	-3.7931	-0.43878
2186	-3.7945	-0.42059
2187	-3.7961	-0.44841
2188	-3.7969	-0.45219
2189	-3.7981	-0.47174
2190	-3.7993	-0.48133
2191	-3.8008	-0.47942
2192	-3.802	-0.46503
2193	-3.8036	-0.43247
2194	-3.8047	-0.37491
2195	-3.8055	-0.41306
2196	-3.8068	-0.41683
2197	-3.8081	-0.43525
2198	-3.8092	-0.45038
2199	-3.8106	-0.46541
2200	-3.8121	-0.46934
2201	-3.8128	-0.45329
2202	-3.814	-0.44736
2203	-3.8151	-0.4291
2204	-3.8166	-0.3994
2205	-3.8183	-0.41991
2206	-3.8191	-0.41019
2207	-3.8203	-0.43882
2208	-3.8217	-0.43753
2209	-3.8227	-0.45239
2210	-3.824	-0.45722
2211	-3.8255	-0.45134
2212	-3.8267	-0.44558
2213	-3.8276	-0.43202
2214	-3.8289	-0.42071
2215	-3.8303	-0.42172
2216	-3.8314	-0.41305
2217	-3.8328	-0.43627
2218	-3.8344	-0.44262
2219	-3.8351	-0.46882
2220	-3.8363	-0.45408
2221	-3.8375	-0.48838
2222	-3.839	-0.48834
2223	-3.8402	-0.50012
2224	-3.8417	-0.4967
2225	-3.8427	-0.46104
2226	-3.8437	-0.45089
2227	-3.8448	-0.44093
2228	-3.8461	-0.41084
2229	-3.8477	-0.43212
2230	-3.849	-0.43567
2231	-3.8499	-0.44765
2232	-3.8512	-0.45287
2233	-3.8527	-0.46741
2234	-3.8538	-0.41984
2235	-3.8547	-0.46988
2236	-3.8559	-0.48339
2237	-3.8572	-0.48342
2238	-3.8588	-0.49174
2239	-3.8601	-0.48332
2240	-3.8612	-0.47021
2241	-3.8624	-0.4491
2242	-3.8639	-0.42261
2243	-3.8651	-0.43329
2244	-3.866	-0.43458
2245	-3.8672	-0.44047
2246	-3.8686	-0.443
2247	-3.8697	-0.45396
2248	-3.871	-0.46052
2249	-3.8726	-0.47012
2250	-3.8738	-0.4896
2251	-3.8747	-0.47404
2252	-3.8761	-0.4961
2253	-3.8775	-0.51055
2254	-3.8786	-0.51297
2255	-3.8801	-0.48526
2256	-3.8812	-0.46435
2257	-3.8821	-0.44749
2258	-3.8832	-0.45808
2259	-3.8845	-0.45541
2260	-3.886	-0.4704
2261	-3.8873	-0.47613
2262	-3.8888	-0.48303
2263	-3.8899	-0.48514
2264	-3.8908	-0.50119
2265	-3.8921	-0.44539
2266	-3.8934	-0.45848
2267	-3.8945	-0.45538
2268	-3.8958	-0.45088
2269	-3.8974	-0.45796
2270	-3.8981	-0.46086
2271	-3.8993	-0.47144
2272	-3.9005	-0.44839
2273	-3.9019	-0.49345
2274	-3.9037	-0.5112
2275	-3.9045	-0.50544
2276	-3.9057	-0.52
2277	-3.9071	-0.49436
2278	-3.9081	-0.46685
2279	-3.9094	-0.44357
2280	-3.911	-0.44567
2281	-3.9122	-0.44579
2282	-3.913	-0.45639
2283	-3.9144	-0.46025
2284	-3.9158	-0.46313
2285	-3.9168	-0.47689
2286	-3.9183	-0.48528
2287	-3.9194	-0.5097
2288	-3.9206	-0.50928
2289	-3.9217	-0.53349
2290	-3.923	-0.51555
2291	-3.9245	-0.53999
2292	-3.9256	-0.52549
2293	-3.9272	-0.52388
2294	-3.9283	-0.46726
2295	-3.9292	-0.47518
2296	-3.9304	-0.46953
2297	-3.9317	-0.45984
2298	-3.9333	-0.44535
2299	-3.9342	-0.45333
2300	-3.9352	-0.45079
2301	-3.9365	-0.46235
2302	-3.938	-0.47234
2303	-3.9391	-0.49179
2304	-3.9405	-0.4935
2305	-3.9417	-0.51408
2306	-3.943	-0.45482
2307	-3.944	-0.49754
2308	-3.9454	-0.48812
2309	-3.947	-0.47973
2310	-3.9482	-0.46848
2311	-3.9491	-0.46657
2312	-3.9505	-0.43705
2313	-3.9519	-0.43235
2314	-3.9526	-0.42547
2315	-3.9536	-0.44619
2316	-3.9547	-0.45511
2317	-3.9561	-0.48069
2318	-3.9577	-0.48977
2319	-3.9589	-0.50169
2320	-3.9599	-0.46187
2321	-3.9612	-0.50705
2322	-3.9626	-0.52286
2323	-3.9638	-0.52051
2324	-3.9653	-0.53134
2325	-3.9664	-0.49029
2326	-3.9673	-0.48267
2327	-3.9684	-0.46761
2328	-3.9697	-0.45619
2329	-3.9713	-0.45413
2330	-3.9725	-0.47229
2331	-3.974	-0.47268
2332	-3.9747	-0.49116
2333	-3.9758	-0.4748
2334	-3.9769	-0.47526
2335	-3.9784	-0.46916
2336	-3.98	-0.46801
2337	-3.9808	-0.45773
2338	-3.982	-0.44924
2339	-3.9832	-0.46156
2340	-3.9847	-0.48487
2341	-3.9859	-0.49777
2342	-3.9875	-0.51496
2343	-3.9886	-0.49224
2344	-3.9895	-0.52829
2345	-3.9907	-0.53217
2346	-3.992	-0.54441
2347	-3.9931	-0.54036
2348	-3.9945	-0.44371
2349	-3.996	-0.47605
2350	-3.9968	-0.48447
2351	-3.9979	-0.48828
2352	-3.9991	-0.48062
2353	-4.0005	-0.47252
2354	-4.0023	-0.43377
2355	-4.0031	-0.4475
2356	-4.0042	-0.45481
2357	-4.0056	-0.48143
2358	-4.0066	-0.49176
2359	-4.0079	-0.49268
2360	-4.0095	-0.49386
2361	-4.0106	-0.48532
2362	-4.0116	-0.50291
2363	-4.0129	-0.51351
2364	-4.0142	-0.49855
2365	-4.0153	-0.4884
2366	-4.0168	-0.44434
2367	-4.0184	-0.44847
2368	-4.0191	-0.44653
2369	-4.0203	-0.46238
2370	-4.0215	-0.47222
2371	-4.023	-0.49159
2372	-4.0242	-0.49775
2373	-4.0257	-0.48132
2374	-4.0267	-0.52014
2375	-4.0277	-0.52832
2376	-4.0288	-0.53028
2377	-4.0301	-0.54032
2378	-4.0317	-0.54469
2379	-4.033	-0.52082
2380	-4.034	-0.49229
2381	-4.0352	-0.48704
2382	-4.0367	-0.47194
2383	-4.0378	-0.48068
2384	-4.0392	-0.47988
2385	-4.0404	-0.49995
2386	-4.0418	-0.49179
2387	-4.0428	-0.5077
2388	-4.0441	-0.49312
2389	-4.0457	-0.50147
2390	-4.0468	-0.49023
2391	-4.0478	-0.5038
2392	-4.0492	-0.48709
2393	-4.0505	-0.4736
2394	-4.0516	-0.46756
2395	-4.0531	-0.46668
2396	-4.0542	-0.48407
2397	-4.0554	-0.48511
2398	-4.0566	-0.50995
2399	-4.0579	-0.50144
2400	-4.0588	-0.53556
2401	-4.0601	-0.54932
2402	-4.0616	-0.55468
2403	-4.0627	-0.5714
2404	-4.0641	-0.55731
2405	-4.0658	-0.56008
2406	-4.0667	-0.52243
2407	-4.0677	-0.5019
2408	-4.0691	-0.48795
2409	-4.0701	-0.47044
2410	-4.0714	-0.50486
2411	-4.0729	-0.50969
2412	-4.074	-0.51485
2413	-4.0754	-0.50103
2414	-4.0766	-0.51285
2415	-4.078	-0.48472
2416	-4.079	-0.49162
2417	-4.0804	-0.48349
2418	-4.082	-0.49344
2419	-4.0832	-0.50214
2420	-4.084	-0.51844
2421	-4.0855	-0.54347
2422	-4.0864	-0.52379
2423	-4.0876	-0.54497
2424	-4.0891	-0.54235
2425	-4.0901	-0.55063
2426	-4.0915	-0.45886
2427	-4.0931	-0.48633
2428	-4.0944	-0.49263
2429	-4.0953	-0.50302
2430	-4.0966	-0.50571
2431	-4.0982	-0.51742
2432	-4.0992	-0.48897
2433	-4.1002	-0.50665
2434	-4.1015	-0.48709
2435	-4.1028	-0.49004
2436	-4.1039	-0.48832
2437	-4.1053	-0.4929
2438	-4.1068	-0.50915
2439	-4.1075	-0.51781
2440	-4.1087	-0.54288
2441	-4.1099	-0.54148
2442	-4.1113	-0.54793
2443	-4.1131	-0.49389
2444	-4.1139	-0.53599
2445	-4.1151	-0.52301
2446	-4.1165	-0.49358
2447	-4.1175	-0.46895
2448	-4.1188	-0.47468
2449	-4.1204	-0.46963
2450	-4.1216	-0.49141
2451	-4.1224	-0.49656
2452	-4.1238	-0.50406
2453	-4.1252	-0.50842
2454	-4.1262	-0.52378
2455	-4.1277	-0.48983
2456	-4.1288	-0.52559
2457	-4.1301	-0.53817
2458	-4.1312	-0.5641
2459	-4.1325	-0.56013
2460	-4.1339	-0.5517
2461	-4.1351	-0.52288
2462	-4.1366	-0.48921
2463	-4.1378	-0.48636
2464	-4.1386	-0.5079
2465	-4.1399	-0.50726
2466	-4.1412	-0.52069
2467	-4.1427	-0.51896
2468	-4.144	-0.52606
2469	-4.1451	-0.49659
2470	-4.1462	-0.54291
2471	-4.1478	-0.56464
2472	-4.149	-0.58102
2473	-4.1499	-0.58337
2474	-4.1511	-0.51632
2475	-4.1525	-0.5702
2476	-4.1535	-0.59227
2477	-4.1549	-0.56301
2478	-4.1564	-0.54053
2479	-4.1576	-0.52114
2480	-4.1586	-0.51453
2481	-4.1599	-0.50223
2482	-4.1613	-0.50562
2483	-4.1624	-0.50246
2484	-4.1639	-0.51889
2485	-4.165	-0.5038
2486	-4.1663	-0.51891
2487	-4.1674	-0.53068
2488	-4.1687	-0.525
2489	-4.1702	-0.53732
2490	-4.1713	-0.52811
2491	-4.1729	-0.54697
2492	-4.1741	-0.55895
2493	-4.1749	-0.5753
2494	-4.1762	-0.56622
2495	-4.1776	-0.5688
2496	-4.1786	-0.54082
2497	-4.18	-0.51437
2498	-4.1816	-0.50067
2499	-4.1823	-0.5146
2500	-4.1834	-0.48065
2501	-4.1846	-0.52287
2502	-4.186	-0.52778
2503	-4.1878	-0.52535
2504	-4.1887	-0.54198
2505	-4.1897	-0.54607
2506	-4.1912	-0.53841
2507	-4.1922	-0.5249
2508	-4.1935	-0.49814
2509	-4.195	-0.50114
2510	-4.1963	-0.46554
2511	-4.1972	-0.48325
2512	-4.1984	-0.49615
2513	-4.1998	-0.50861
2514	-4.2009	-0.50631
2515	-4.2023	-0.53716
2516	-4.204	-0.55698
2517	-4.2047	-0.57009
2518	-4.2059	-0.55537
2519	-4.2071	-0.52767
2520	-4.2086	-0.50545
2521	-4.2098	-0.49422
2522	-4.2113	-0.48366
2523	-4.2124	-0.50939
2524	-4.2133	-0.4995
2525	-4.2145	-0.52342
2526	-4.2158	-0.50146
2527	-4.2174	-0.53806
2528	-4.2187	-0.54907
2529	-4.2197	-0.54388
2530	-4.2209	-0.58255
2531	-4.2224	-0.59088
2532	-4.2236	-0.60336
2533	-4.2245	-0.58779
2534	-4.2257	-0.58703
2535	-4.227	-0.54513
2536	-4.2286	-0.50498
2537	-4.2299	-0.51317
2538	-4.231	-0.5288
2539	-4.2322	-0.49919
2540	-4.2337	-0.52459
2541	-4.2349	-0.51803
2542	-4.2358	-0.51553
2543	-4.237	-0.52457
2544	-4.2384	-0.54377
2545	-4.2395	-0.54902
2546	-4.2409	-0.55287
2547	-4.2425	-0.56769
2548	-4.2437	-0.54228
2549	-4.2446	-0.57385
2550	-4.246	-0.5822
2551	-4.2474	-0.59858
2552	-4.2485	-0.56194
2553	-4.25	-0.54755
2554	-4.2512	-0.524
2555	-4.2524	-0.52049
2556	-4.2535	-0.51833
2557	-4.2549	-0.53066
2558	-4.2564	-0.51474
2559	-4.2571	-0.53854
2560	-4.2583	-0.54698
2561	-4.2595	-0.5597
2562	-4.2609	-0.55743
2563	-4.2627	-0.56188
2564	-4.2635	-0.47713
2565	-4.2646	-0.5003
2566	-4.266	-0.51051
2567	-4.267	-0.52736
2568	-4.2683	-0.54175
2569	-4.2699	-0.56052
2570	-4.271	-0.57233
2571	-4.272	-0.58595
2572	-4.2733	-0.56594
2573	-4.2746	-0.54592
2574	-4.2757	-0.51579
2575	-4.2771	-0.51928
2576	-4.2787	-0.5095
2577	-4.2795	-0.51797
2578	-4.2807	-0.51432
2579	-4.2819	-0.53556
2580	-4.2834	-0.55214
2581	-4.2846	-0.55104
2582	-4.286	-0.57419
2583	-4.2871	-0.58304
2584	-4.2885	-0.6005
2585	-4.2897	-0.56401
2586	-4.2909	-0.59396
2587	-4.292	-0.54773
2588	-4.2933	-0.55028
2589	-4.2948	-0.52585
2590	-4.2959	-0.53038
2591	-4.2975	-0.51325
2592	-4.2987	-0.50534
2593	-4.2995	-0.50652
2594	-4.3008	-0.52907
2595	-4.3021	-0.50088
2596	-4.3031	-0.5376
2597	-4.3045	-0.55217
2598	-4.306	-0.55705
2599	-4.3072	-0.57865
2600	-4.3082	-0.58173
2601	-4.3095	-0.59321
2602	-4.3109	-0.5723
2603	-4.312	-0.58576
2604	-4.3134	-0.56103
2605	-4.315	-0.54704
2606	-4.3158	-0.53896
2607	-4.317	-0.51105
2608	-4.3182	-0.52789
2609	-4.3198	-0.54032
2610	-4.321	-0.56488
2611	-4.3224	-0.55993
2612	-4.3235	-0.55668
2613	-4.3246	-0.548
2614	-4.3257	-0.53428
2615	-4.327	-0.54776
2616	-4.3287	-0.56112
2617	-4.33	-0.58381
2618	-4.3309	-0.58273
2619	-4.3322	-0.61128
2620	-4.3337	-0.5882
2621	-4.3348	-0.57618
2622	-4.3358	-0.53767
2623	-4.337	-0.52958
2624	-4.3384	-0.50912
2625	-4.34	-0.51943
2626	-4.3413	-0.52329
2627	-4.3423	-0.5459
2628	-4.3435	-0.54159
2629	-4.3447	-0.56408
2630	-4.3459	-0.55711
2631	-4.3473	-0.58517
2632	-4.3485	-0.55755
2633	-4.3499	-0.59183
2634	-4.351	-0.60847
2635	-4.3524	-0.6231
2636	-4.354	-0.62606
2637	-4.3547	-0.5483
2638	-4.3559	-0.60943
2639	-4.3571	-0.61143
2640	-4.3586	-0.59633
2641	-4.3598	-0.56903
2642	-4.3613	-0.54394
2643	-4.3623	-0.53397
2644	-4.3637	-0.55362
2645	-4.3649	-0.53061
2646	-4.3661	-0.55656
2647	-4.3671	-0.55262
2648	-4.3685	-0.57301
2649	-4.37	-0.56651
2650	-4.3711	-0.57714
2651	-4.3726	-0.54564
2652	-4.3738	-0.54018
2653	-4.3747	-0.52123
2654	-4.3759	-0.52098
2655	-4.3772	-0.52164
2656	-4.3788	-0.54336
2657	-4.3796	-0.55795
2658	-4.3807	-0.56891
2659	-4.382	-0.58464
2660	-4.3835	-0.58869
2661	-4.3852	-0.59415
2662	-4.386	-0.59725
2663	-4.3873	-0.57174
2664	-4.3887	-0.58301
2665	-4.3897	-0.58356
2666	-4.3911	-0.53825
2667	-4.3927	-0.55703
2668	-4.3934	-0.53493
2669	-4.3945	-0.54505
2670	-4.3957	-0.54167
2671	-4.3972	-0.55536
2672	-4.3989	-0.55547
2673	-4.3999	-0.56877
2674	-4.4009	-0.52566
2675	-4.4023	-0.56952
2676	-4.4034	-0.58463
2677	-4.4046	-0.58727
2678	-4.4062	-0.61105
2679	-4.4075	-0.61515
2680	-4.4083	-0.61622
2681	-4.4096	-0.56956
2682	-4.4111	-0.60817
2683	-4.4121	-0.58416
2684	-4.4136	-0.56563
2685	-4.4152	-0.53804
2686	-4.416	-0.54489
2687	-4.4171	-0.53331
2688	-4.4184	-0.53751
2689	-4.4198	-0.54869
2690	-4.421	-0.56442
2691	-4.4226	-0.53818
2692	-4.4236	-0.57441
2693	-4.4246	-0.58421
2694	-4.4258	-0.56005
2695	-4.4271	-0.59699
2696	-4.4287	-0.59099
2697	-4.43	-0.59023
2698	-4.431	-0.54568
2699	-4.4322	-0.52933
2700	-4.4338	-0.52004
2701	-4.4349	-0.54786
2702	-4.4358	-0.5455
2703	-4.437	-0.56803
2704	-4.4384	-0.55579
2705	-4.44	-0.55983
2706	-4.4413	-0.548
2707	-4.4424	-0.57704
2708	-4.4436	-0.56817
2709	-4.4451	-0.60156
2710	-4.4464	-0.59544
2711	-4.4472	-0.61446
2712	-4.4485	-0.59725
2713	-4.4499	-0.59115
2714	-4.4515	-0.5542
2715	-4.4523	-0.5623
2716	-4.4535	-0.5433
2717	-4.4547	-0.54697
2718	-4.4563	-0.54522
2719	-4.4576	-0.53594
2720	-4.4585	-0.55777
2721	-4.4597	-0.57078
2722	-4.4611	-0.58852
2723	-4.4628	-0.58525
2724	-4.4636	-0.61682
2725	-4.4648	-0.61344
2726	-4.4661	-0.60263
2727	-4.4677	-0.56671
2728	-4.469	-0.56094
2729	-4.4699	-0.54701
2730	-4.4711	-0.55341
2731	-4.4726	-0.55734
2732	-4.4737	-0.57112
2733	-4.4751	-0.57559
2734	-4.4763	-0.57984
2735	-4.4776	-0.59268
2736	-4.4786	-0.56499
2737	-4.48	-0.61302
2738	-4.4815	-0.62689
2739	-4.4827	-0.56979
2740	-4.4841	-0.58109
2741	-4.4854	-0.5738
2742	-4.4868	-0.57908
2743	-4.4878	-0.54912
2744	-4.4892	-0.54735
2745	-4.4904	-0.53241
2746	-4.4916	-0.55172
2747	-4.4927	-0.54422
2748	-4.494	-0.57039
2749	-4.4954	-0.57659
2750	-4.4966	-0.60562
2751	-4.4982	-0.57195
2752	-4.4993	-0.61228
2753	-4.5002	-0.62776
2754	-4.5013	-0.62113
2755	-4.5027	-0.63132
2756	-4.5043	-0.62742
2757	-4.5056	-0.5502
2758	-4.5071	-0.57786
2759	-4.5078	-0.57172
2760	-4.5089	-0.57312
2761	-4.51	-0.57585
2762	-4.5115	-0.57992
2763	-4.5132	-0.58106
2764	-4.514	-0.58336
2765	-4.5152	-0.56478
2766	-4.5165	-0.58661
2767	-4.518	-0.5776
2768	-4.5192	-0.5951
2769	-4.5208	-0.59174
2770	-4.5219	-0.58033
2771	-4.5228	-0.60761
2772	-4.5241	-0.61642
2773	-4.5255	-0.62624
2774	-4.5265	-0.64443
2775	-4.528	-0.63383
2776	-4.5295	-0.62097
2777	-4.5303	-0.59423
2778	-4.5314	-0.53639
2779	-4.5326	-0.55995
2780	-4.5341	-0.56098
2781	-4.5359	-0.5689
2782	-4.5367	-0.56612
2783	-4.5379	-0.5705
2784	-4.5393	-0.56274
2785	-4.5403	-0.59735
2786	-4.5417	-0.59785
2787	-4.5433	-0.60649
2788	-4.5445	-0.62244
2789	-4.5454	-0.60841
2790	-4.5467	-0.64276
2791	-4.5481	-0.64646
2792	-4.5492	-0.65892
2793	-4.5507	-0.58417
2794	-4.5524	-0.61232
2795	-4.5531	-0.60942
2796	-4.5543	-0.60441
2797	-4.5556	-0.57744
2798	-4.557	-0.56681
2799	-4.5583	-0.54416
2800	-4.5598	-0.56646
2801	-4.5609	-0.55209
2802	-4.5618	-0.5787
2803	-4.563	-0.58995
2804	-4.5644	-0.59857
2805	-4.566	-0.60326
2806	-4.5673	-0.5982
2807	-4.5683	-0.61544
2808	-4.5696	-0.62032
2809	-4.5711	-0.63598
2810	-4.5723	-0.58662
2811	-4.5732	-0.63861
2812	-4.5745	-0.63769
2813	-4.5758	-0.62919
2814	-4.5774	-0.58164
2815	-4.5787	-0.55833
2816	-4.5799	-0.55737
2817	-4.581	-0.58005
2818	-4.5821	-0.56496
2819	-4.5834	-0.59374
2820	-4.5848	-0.5916
2821	-4.586	-0.58843
2822	-4.5875	-0.57782
2823	-4.5885	-0.56069
2824	-4.5899	-0.55225
2825	-4.5916	-0.55764
2826	-4.5928	-0.52343
2827	-4.5937	-0.56903
2828	-4.5951	-0.59028
2829	-4.5966	-0.61004
2830	-4.5977	-0.61542
2831	-4.5987	-0.604
2832	-4.5999	-0.61972
2833	-4.6013	-0.61431
2834	-4.603	-0.57667
2835	-4.6043	-0.57108
2836	-4.6053	-0.55712
2837	-4.6066	-0.57112
2838	-4.6082	-0.57152
2839	-4.6093	-0.59976
2840	-4.6102	-0.58078
2841	-4.6116	-0.60576
2842	-4.6129	-0.62586
2843	-4.614	-0.64531
2844	-4.6155	-0.63759
2845	-4.6171	-0.65861
2846	-4.6178	-0.65177
2847	-4.619	-0.6133
2848	-4.6202	-0.61549
2849	-4.6217	-0.5928
2850	-4.6235	-0.55203
2851	-4.6244	-0.57253
2852	-4.6255	-0.56138
2853	-4.627	-0.58639
2854	-4.628	-0.58277
2855	-4.6294	-0.60649
2856	-4.631	-0.60569
2857	-4.6323	-0.59903
2858	-4.6331	-0.59631
2859	-4.6345	-0.58005
2860	-4.636	-0.59298
2861	-4.637	-0.58443
2862	-4.6385	-0.62408
2863	-4.6397	-0.64056
2864	-4.641	-0.62537
2865	-4.642	-0.64897
2866	-4.6435	-0.63698
2867	-4.645	-0.66484
2868	-4.6457	-0.64546
2869	-4.6468	-0.65094
2870	-4.648	-0.60059
2871	-4.6495	-0.59854
2872	-4.6512	-0.57711
2873	-4.652	-0.59272
2874	-4.6532	-0.58279
2875	-4.6545	-0.59691
2876	-4.6561	-0.57228
2877	-4.6573	-0.6075
2878	-4.6589	-0.6081
2879	-4.66	-0.64023
2880	-4.6609	-0.61197
2881	-4.6623	-0.65402
2882	-4.6636	-0.66575
2883	-4.6648	-0.67263
2884	-4.6662	-0.67066
2885	-4.6678	-0.58535
2886	-4.6685	-0.63103
2887	-4.6697	-0.62287
2888	-4.6709	-0.61447
2889	-4.6724	-0.59428
2890	-4.6742	-0.58534
2891	-4.6751	-0.56701
2892	-4.6762	-0.59276
2893	-4.6777	-0.58333
2894	-4.6787	-0.60652
2895	-4.6801	-0.60847
2896	-4.6817	-0.63531
2897	-4.683	-0.62653
2898	-4.6838	-0.65145
2899	-4.6852	-0.63196
2900	-4.6867	-0.59442
2901	-4.6877	-0.58964
2902	-4.6893	-0.59069
2903	-4.6904	-0.5842
2904	-4.6917	-0.59602
2905	-4.6928	-0.54011
2906	-4.6941	-0.5898
2907	-4.6956	-0.6066
2908	-4.6968	-0.63316
2909	-4.6984	-0.64112
2910	-4.6996	-0.65432
2911	-4.7005	-0.6487
2912	-4.7017	-0.61181
2913	-4.7031	-0.64195
2914	-4.7047	-0.6395
2915	-4.706	-0.61068
2916	-4.7071	-0.60662
2917	-4.7083	-0.55497
2918	-4.7099	-0.57552
2919	-4.7112	-0.58677
2920	-4.712	-0.60322
2921	-4.7133	-0.61657
2922	-4.7147	-0.62157
2923	-4.7163	-0.61824
2924	-4.7172	-0.63266
2925	-4.7184	-0.60595
2926	-4.7196	-0.64435
2927	-4.7212	-0.60893
2928	-4.7225	-0.63279
2929	-4.7239	-0.59494
2930	-4.725	-0.59664
2931	-4.7266	-0.56691
2932	-4.7277	-0.57698
2933	-4.7286	-0.5742
2934	-4.7298	-0.59235
2935	-4.7311	-0.60911
2936	-4.7327	-0.59555
2937	-4.7339	-0.62915
2938	-4.7354	-0.64757
2939	-4.7365	-0.64242
2940	-4.7381	-0.66564
2941	-4.7393	-0.62395
2942	-4.7402	-0.66844
2943	-4.7414	-0.65203
2944	-4.7427	-0.63678
2945	-4.7443	-0.56811
2946	-4.7456	-0.59112
2947	-4.7472	-0.58184
2948	-4.7483	-0.59533
2949	-4.7493	-0.59568
2950	-4.7506	-0.62218
2951	-4.752	-0.59592
2952	-4.7531	-0.62082
2953	-4.7546	-0.62185
2954	-4.7562	-0.62386
2955	-4.7569	-0.63939
2956	-4.7582	-0.6416
2957	-4.7594	-0.66282
2958	-4.7609	-0.68599
2959	-4.7622	-0.68657
2960	-4.7636	-0.66593
2961	-4.7647	-0.62569
2962	-4.7662	-0.61852
2963	-4.7673	-0.58798
2964	-4.7686	-0.60944
2965	-4.7703	-0.56255
2966	-4.7716	-0.60901
2967	-4.7725	-0.61184
2968	-4.7738	-0.62649
2969	-4.7754	-0.6274
2970	-4.7765	-0.62091
2971	-4.7775	-0.62796
2972	-4.7787	-0.63612
2973	-4.78	-0.64243
2974	-4.7817	-0.65877
2975	-4.783	-0.67033
2976	-4.7846	-0.60268
2977	-4.7853	-0.65063
2978	-4.7865	-0.64284
2979	-4.7876	-0.63252
2980	-4.7892	-0.60277
2981	-4.7909	-0.60904
2982	-4.7917	-0.58696
2983	-4.7929	-0.60076
2984	-4.7943	-0.59718
2985	-4.7953	-0.6189
2986	-4.7967	-0.62883
2987	-4.7983	-0.65134
2988	-4.7994	-0.65513
2989	-4.8009	-0.66567
2990	-4.8022	-0.6206
2991	-4.8036	-0.60826
2992	-4.8046	-0.5763
2993	-4.8061	-0.59335
2994	-4.8078	-0.59734
2995	-4.8085	-0.6008
2996	-4.8097	-0.61941
2997	-4.811	-0.61189
2998	-4.8125	-0.64539
2999	-4.8137	-0.65446
3000	-4.8152	-0.67765


==> FIG2.txt <==
t	M
100	0.38152
101	0.34875
102	0.32814
103	0.28211
104	0.27958
105	0.36369
106	0.18919
107	0.26914
108	0.32766
109	0.13536
110	0.22257
111	0.29666
112	0.18405
113	0.1365
114	0.18617
115	0.066746
116	0.14465
117	0.18215
118	0.023415
119	0.10088
120	0.2397
121	0.059884
122	0.037076
123	0.22074
124	-0.00028738
125	-0.026479
126	0.22583
127	0.097026
128	-0.056322
129	0.1397
130	0.049315
131	-0.064286
132	0.080691
133	-3.2195e-05
134	-0.052205
135	0.016057
136	-0.039543
137	0.049266
138	-0.11432
139	-0.0115
140	0.062314
141	-0.073434
142	-0.11234
143	-0.028247
144	-0.18614
145	-0.08915
146	0.0080102
147	-0.23274
148	-0.14812
149	0.03579
150	-0.25214
151	-0.18656
152	-0.081484
153	-0.3114
154	-0.23375
155	-0.030425
156	-0.25741
157	-0.2625
158	-0.26178
159	-0.35163
160	-0.204
161	-0.14671
162	-0.28865
163	-0.24991
164	-0.24396
165	-0.39677
166	-0.27858
167	-0.12087
168	-0.41122
169	-0.33362
170	-0.18281
171	-0.45346
172	-0.39306
173	-0.24904
174	-0.39923
175	-0.4671
176	-0.18463
177	-0.41205
178	-0.5014
179	-0.23201
180	-0.41564
181	-0.49777
182	-0.37976
183	-0.50034
184	-0.53578
185	-0.31382
186	-0.48577
187	-0.59184
188	-0.36294
189	-0.46931
190	-0.60924
191	-0.44759
192	-0.51872
193	-0.43555
194	-0.46552
195	-0.48659
196	-0.46496
197	-0.58939
198	-0.48253
199	-0.58554
200	-0.53914
201	-0.54943
202	-0.57935
203	-0.66975
204	-0.54008
205	-0.35066
206	-0.71957
207	-0.60326
208	-0.41405
209	-0.58739
210	-0.694
211	-0.79151
212	-0.6025
213	-0.56388
214	-0.52889
215	-0.65138
216	-0.6284
217	-0.45947
218	-0.77469
219	-0.67272
220	-0.49009
221	-0.75263
222	-0.72058
223	-0.59425
224	-0.75134
225	-0.73611
226	-0.58093
227	-0.84006
228	-0.79158
229	-0.57698
230	-0.88962
231	-0.8079
232	-0.70901
233	-0.92711
234	-0.85379
235	-0.62063
236	-0.85856
237	-0.8833
238	-0.73962
239	-0.88923
240	-0.94936
241	-0.7322
242	-0.9133
243	-0.97348
244	-0.75416
245	-0.77524
246	-0.95108
247	-0.81503
248	-0.79763
249	-0.8736
250	-0.84531
251	-0.97246
252	-0.96899
253	-0.9263
254	-0.85311
255	-0.89163
256	-0.99009
257	-0.88179
258	-0.80472
259	-0.97237
260	-0.98207
261	-0.93655
262	-1.0431
263	-0.9985
264	-0.83644
265	-0.98936
266	-1.0701
267	-1.1282
268	-1.0596
269	-0.92454
270	-0.98859
271	-1.0002
272	-1.0028
273	-1.0703
274	-1.1025
275	-0.99521
276	-0.88595
277	-1.1271
278	-1.0726
279	-0.93812
280	-1.2218
281	-1.1221
282	-0.9912
283	-1.1574
284	-1.2142
285	-0.88239
286	-1.1493
287	-1.2404
288	-0.92296
289	-1.1289
290	-1.2257
291	-1.0915
292	-1.2121
293	-1.2628
294	-0.99759
295	-1.1741
296	-1.3081
297	-1.0479
298	-1.1431
299	-1.3448
300	-1.1342
301	-1.2551
302	-1.3842
303	-1.1686
304	-1.152
305	-1.2012
306	-1.2005
307	-1.2504
308	-1.2022
309	-1.3027
310	-1.2402
311	-1.1979
312	-1.3919
313	-1.3061
314	-0.98773
315	-1.3465
316	-1.3402
317	-1.2336
318	-1.469
319	-1.3764
320	-1.2166
321	-1.4227
322	-1.4355
323	-1.2091
324	-1.3312
325	-1.4015
326	-1.3835
327	-1.5177
328	-1.4327
329	-1.1132
330	-1.5153
331	-1.4052
332	-1.2744
333	-1.5667
334	-1.467
335	-1.1979
336	-1.4612
337	-1.4944
338	-1.3484
339	-1.4282
340	-1.5663
341	-1.2496
342	-1.5759
343	-1.5438
344	-1.2096
345	-1.6037
346	-1.4889
347	-1.4479
348	-1.5836
349	-1.4809
350	-1.2972
351	-1.5937
352	-1.4735
353	-1.4248
354	-1.6397
355	-1.5349
356	-1.3059
357	-1.6727
358	-1.5651
359	-1.3778
360	-1.6628
361	-1.662
362	-1.279
363	-1.6703
364	-1.5753
365	-1.4236
366	-1.5806
367	-1.6678
368	-1.3128
369	-1.4827
370	-1.6558
371	-1.3905
372	-1.4956
373	-1.7702
374	-1.4641
375	-1.4326
376	-1.5166
377	-1.502
378	-1.5874
379	-1.477
380	-1.5955
381	-1.4456
382	-1.3686
383	-1.4901
384	-1.629
385	-1.7419
386	-1.5522
387	-1.5322
388	-1.4177
389	-1.7106
390	-1.5635
391	-1.4566
392	-1.6722
393	-1.7017
394	-1.2653
395	-1.6283
396	-1.7307
397	-1.2954
398	-1.5668
399	-1.6939
400	-1.5258
401	-1.663
402	-1.7772
403	-1.3641
404	-1.5831
405	-1.8094
406	-1.4125
407	-1.5183
408	-1.8626
409	-1.5218
410	-1.6491
411	-1.9079
412	-1.5545
413	-1.5595
414	-1.8595
415	-1.6186
416	-1.8281
417	-1.9052
418	-1.4274
419	-1.6463
420	-1.8735
421	-1.5065
422	-1.7448
423	-1.9241
424	-1.5114
425	-1.5879
426	-1.9515
427	-1.5969
428	-1.6415
429	-1.7859
430	-1.7075
431	-1.5394
432	-1.7698
433	-1.5888
434	-1.6427
435	-1.5569
436	-1.7235
437	-1.5627
438	-1.5173
439	-1.6711
440	-1.7246
441	-1.6385
442	-1.789
443	-1.6453
444	-1.5656
445	-1.857
446	-1.7194
447	-1.5054
448	-1.858
449	-1.7672
450	-1.5546
451	-1.6169
452	-1.8795
453	-1.4744
454	-1.6439
455	-1.8227
456	-1.4521
457	-1.7667
458	-1.9273
459	-1.5342
460	-1.7565
461	-1.8914
462	-1.5374
463	-1.5215
464	-1.7592
465	-1.6231
466	-1.5358
467	-1.5934
468	-1.6401
469	-1.7419
470	-1.6748
471	-1.7919
472	-1.5964
473	-1.5296
474	-1.8351
475	-1.686
476	-1.4159
477	-1.8836
478	-1.7214
479	-1.5436
480	-1.9348
481	-1.8216
482	-1.4134
483	-1.8896
484	-1.7547
485	-1.6906
486	-1.9174
487	-1.7805
488	-1.51
489	-1.8473
490	-1.9673
491	-1.3866
492	-1.8406
493	-1.7694
494	-1.5442
495	-1.6823
496	-1.9629
497	-1.4151
498	-1.6778
499	-1.8642
500	-1.6726
501	-1.8238
502	-2.0017
503	-1.5101
504	-1.7732
505	-2.0549
506	-1.5523
507	-1.7271
508	-2.0203
509	-1.7216
510	-1.796
511	-1.7714
512	-1.6442
513	-1.7264
514	-1.8025
515	-1.7627
516	-1.6951
517	-2.0039
518	-1.7531
519	-1.7174
520	-1.5663
521	-1.6671
522	-1.8214
523	-1.9402
524	-1.7523
525	-1.734
526	-2.0417
527	-1.7846
528	-1.7322
529	-1.5439
530	-1.697
531	-1.7958
532	-1.8067
533	-1.8459
534	-1.7053
535	-1.832
536	-1.8494
537	-1.757
538	-1.6928
539	-1.8876
540	-1.9117
541	-1.35
542	-1.6636
543	-1.9786
544	-1.573
545	-1.8171
546	-2.0403
547	-1.5885
548	-2.047
549	-1.9445
550	-1.6531
551	-1.6734
552	-2.0678
553	-1.6215
554	-1.7569
555	-1.8605
556	-1.638
557	-1.6061
558	-1.6443
559	-1.8342
560	-1.6903
561	-1.6379
562	-1.8619
563	-1.7621
564	-1.5075
565	-1.823
566	-1.9268
567	-1.514
568	-2.0296
569	-1.8524
570	-1.7135
571	-2.0835
572	-1.9295
573	-1.5739
574	-1.7501
575	-1.9578
576	-1.5853
577	-1.9338
578	-2.0514
579	-1.6151
580	-1.6539
581	-1.9707
582	-1.7219
583	-1.9391
584	-2.1071
585	-1.5895
586	-1.6386
587	-1.8462
588	-1.6784
589	-1.756
590	-2.125
591	-1.8012
592	-1.9401
593	-2.0721
594	-1.7171
595	-1.6814
596	-1.6734
597	-1.9316
598	-1.7724
599	-2.1145
600	-1.8263
601	-1.8618
602	-1.7145
603	-2.0098
604	-1.7723
605	-1.5676
606	-1.986
607	-1.848
608	-1.6988
609	-2.1009
610	-1.9253
611	-1.5402
612	-1.9961
613	-1.8869
614	-1.8486
615	-2.0702
616	-1.8954
617	-1.6341
618	-2.0055
619	-2.1072
620	-1.4878
621	-1.994
622	-1.8848
623	-1.6607
624	-1.8048
625	-2.1038
626	-1.5122
627	-1.7876
628	-1.9868
629	-1.7861
630	-1.9381
631	-2.1304
632	-1.6064
633	-1.8737
634	-2.2039
635	-1.6512
636	-1.8194
637	-2.1769
638	-1.8231
639	-1.8857
640	-1.8328
641	-1.7574
642	-1.8103
643	-1.8604
644	-1.9056
645	-1.7826
646	-2.0765
647	-1.8695
648	-1.8855
649	-2.0282
650	-2.035
651	-1.8273
652	-1.6365
653	-2.1241
654	-1.9215
655	-1.6236
656	-1.9436
657	-2.1385
658	-1.7219
659	-2.1793
660	-2.0438
661	-1.8857
662	-2.0433
663	-2.1496
664	-1.6142
665	-1.8707
666	-2.1118
667	-1.8305
668	-1.8994
669	-1.8909
670	-1.6798
671	-1.8595
672	-2.0774
673	-1.9652
674	-2.2774
675	-2.1885
676	-1.5959
677	-2.0298
678	-2.0724
679	-1.7418
680	-2.1274
681	-2.2505
682	-1.6653
683	-1.8393
684	-2.2815
685	-1.8015
686	-1.8892
687	-2.2229
688	-1.8407
689	-1.7076
690	-2.1823
691	-1.775
692	-1.8631
693	-1.8356
694	-1.8605
695	-1.7095
696	-1.7359
697	-1.8382
698	-1.936
699	-1.8715
700	-2.0218
701	-1.7939
702	-1.7511
703	-2.101
704	-1.8736
705	-1.6555
706	-2.0843
707	-1.9468
708	-1.83
709	-2.2018
710	-2.0077
711	-1.6948
712	-2.0471
713	-2.0407
714	-2.1099
715	-2.1793
716	-1.8714
717	-1.8301
718	-2.0388
719	-1.925
720	-1.9622
721	-2.2127
722	-1.9662
723	-1.7286
724	-2.236
725	-2.0333
726	-1.795
727	-2.1916
728	-2.2309
729	-1.6214
730	-2.1592
731	-2.0205
732	-1.7948
733	-1.9316
734	-2.245
735	-1.6336
736	-1.8957
737	-2.128
738	-1.8946
739	-2.0255
740	-2.1726
741	-1.7213
742	-1.9489
743	-2.2626
744	-1.7781
745	-1.8945
746	-2.362
747	-1.9103
748	-1.9445
749	-1.8072
750	-1.9304
751	-1.8706
752	-1.8279
753	-2.0729
754	-1.8661
755	-1.9924
756	-2.0224
757	-1.9434
758	-1.9607
759	-2.197
760	-1.9926
761	-1.6266
762	-2.1501
763	-2.0738
764	-1.623
765	-1.978
766	-2.0672
767	-1.9157
768	-2.0656
769	-2.2387
770	-1.6585
771	-1.9133
772	-2.236
773	-1.7037
774	-1.8055
775	-2.3405
776	-1.8217
777	-1.9329
778	-2.3513
779	-1.8715
780	-1.8137
781	-2.3494
782	-1.8935
783	-2.0867
784	-2.1021
785	-1.7382
786	-1.819
787	-2.2683
788	-1.7617
789	-1.9166
790	-1.9914
791	-1.9012
792	-1.7738
793	-1.9891
794	-1.9251
795	-1.8258
796	-1.7794
797	-2.1379
798	-1.9158
799	-1.7708
800	-2.2189
801	-2.008
802	-1.7342
803	-2.0121
804	-2.0973
805	-2.3492
806	-2.0594
807	-1.885
808	-2.1975
809	-1.9586
810	-1.975
811	-1.8084
812	-2.1515
813	-1.9103
814	-1.6907
815	-2.1359
816	-1.9849
817	-1.8513
818	-2.2694
819	-2.0548
820	-1.7033
821	-2.117
822	-2.0584
823	-2.0831
824	-2.1952
825	-1.9283
826	-1.7907
827	-2.1322
828	-1.9488
829	-1.9058
830	-2.2044
831	-2.0565
832	-1.6867
833	-2.2355
834	-2.0833
835	-1.7428
836	-2.055
837	-2.2906
838	-1.6186
839	-1.9814
840	-2.0762
841	-1.8241
842	-2.3305
843	-2.1514
844	-1.8315
845	-2.1142
846	-2.308
847	-1.6809
848	-1.9748
849	-2.1843
850	-1.8278
851	-2.2818
852	-2.2709
853	-1.8135
854	-1.9831
855	-2.1899
856	-1.8666
857	-1.9144
858	-2.1777
859	-2.0011
860	-1.8551
861	-2.3519
862	-1.9213
863	-2.0869
864	-2.0361
865	-1.8699
866	-1.863
867	-2.2634
868	-1.8481
869	-1.9897
870	-2.072
871	-1.9869
872	-1.8752
873	-2.1318
874	-1.9956
875	-1.9382
876	-1.9539
877	-2.1754
878	-1.9827
879	-1.5372
880	-1.976
881	-2.069
882	-1.8236
883	-2.1926
884	-2.1626
885	-1.7365
886	-1.9063
887	-2.3382
888	-1.7793
889	-2.048
890	-2.3325
891	-1.7974
892	-1.8681
893	-2.4027
894	-1.894
895	-1.9388
896	-2.1548
897	-2.0384
898	-1.8202
899	-2.1467
900	-1.884
901	-1.949
902	-1.8784
903	-2.037
904	-1.8452
905	-1.8375
906	-1.9745
907	-2.0608
908	-2.0026
909	-2.1605
910	-1.937
911	-1.9157
912	-2.258
913	-2.005
914	-1.8413
915	-2.1815
916	-2.1073
917	-1.9089
918	-2.0083
919	-2.1629
920	-1.8105
921	-2.0387
922	-2.2981
923	-1.7562
924	-2.2161
925	-2.2277
926	-1.8669
927	-2.188
928	-2.4099
929	-1.7842
930	-1.8625
931	-2.3345
932	-1.8877
933	-1.864
934	-1.8985
935	-2.0997
936	-1.9078
937	-1.7792
938	-2.2049
939	-2.0148
940	-2.0243
941	-2.3158
942	-2.0742
943	-1.7821
944	-1.9561
945	-2.3095
946	-1.7382
947	-1.9755
948	-2.154
949	-1.7721
950	-1.7295
951	-2.0166
952	-1.8589
953	-1.8054
954	-2.3106
955	-1.9345
956	-2.3638
957	-2.2542
958	-1.7583
959	-2.3454
960	-2.1428
961	-1.9903
962	-2.2407
963	-2.2287
964	-1.7946
965	-2.0557
966	-2.4043
967	-1.8732
968	-2.0538
969	-2.4509
970	-1.9436
971	-2.0291
972	-2.2858
973	-2.1555
974	-2.4663
975	-2.3225
976	-1.8716
977	-2.4022
978	-2.2468
979	-2.0209
980	-2.1437
981	-2.4307
982	-1.8507
983	-2.3871
984	-2.2136
985	-2.2543
986	-2.4162
987	-2.1709
988	-2.1973
989	-2.2271
990	-2.2069
991	-2.0139
992	-2.3926
993	-2.2376
994	-1.9977
995	-2.3915
996	-2.2972
997	-2.2264
998	-2.4657
999	-2.3489
1000	-2.0451
1001	-2.2846
1002	-2.5352
1003	-2.0222
1004	-2.496
1005	-2.4457
1006	-2.1521
1007	-2.511
1008	-2.6093
1009	-2.0525
1010	-2.1987
1011	-2.6552
1012	-2.1673
1013	-2.2137
1014	-2.3935
1015	-2.264
1016	-2.2497
1017	-2.2527
1018	-2.353
1019	-2.3505
1020	-2.5784
1021	-2.4397
1022	-2.3569
1023	-2.2713
1024	-2.5704
1025	-2.4254
1026	-2.1882
1027	-2.6167
1028	-2.5614
1029	-2.1069
1030	-2.6304
1031	-2.4577
1032	-2.4056
1033	-2.5436
1034	-2.4609
1035	-2.1807
1036	-2.61
1037	-2.418
1038	-2.317
1039	-2.6037
1040	-2.5485
1041	-2.1573
1042	-2.6556
1043	-2.544
1044	-2.2284
1045	-2.5271
1046	-2.7218
1047	-2.1259
1048	-2.4942
1049	-2.532
1050	-2.2409
1051	-2.341
1052	-2.7192
1053	-2.155
1054	-2.3427
1055	-2.6568
1056	-2.3544
1057	-2.4598
1058	-2.5169
1059	-2.2493
1060	-2.4114
1061	-2.6296
1062	-2.3257
1063	-2.3865
1064	-2.8303
1065	-2.411
1066	-2.4378
1067	-2.2686
1068	-2.4861
1069	-2.3827
1070	-2.3109
1071	-2.569
1072	-2.3982
1073	-2.4734
1074	-2.5541
1075	-2.4691
1076	-2.4649
1077	-2.6981
1078	-2.5289
1079	-2.1649
1080	-2.6625
1081	-2.5972
1082	-2.1691
1083	-2.3814
1084	-2.6696
1085	-2.2199
1086	-2.3231
1087	-2.723
1088	-2.3317
1089	-2.5218
1090	-2.7288
1091	-2.4006
1092	-2.453
1093	-2.9013
1094	-2.4774
1095	-2.4741
1096	-2.2417
1097	-2.6265
1098	-2.4072
1099	-2.3764
1100	-2.5653
1101	-2.5147
1102	-2.3443
1103	-2.7376
1104	-2.5622
1105	-2.3282
1106	-2.6225
1107	-2.6543
1108	-2.3093
1109	-2.3532
1110	-2.581
1111	-2.2528
1112	-2.2909
1113	-2.8391
1114	-2.3249
1115	-2.4229
1116	-2.7836
1117	-2.4034
1118	-2.3299
1119	-2.8553
1120	-2.4024
1121	-2.5983
1122	-2.8305
1123	-2.3862
1124	-2.4419
1125	-2.67
1126	-2.5176
1127	-2.3401
1128	-2.7193
1129	-2.3966
1130	-2.5006
1131	-2.5054
1132	-2.4761
1133	-2.38
1134	-2.3343
1135	-2.6932
1136	-2.4729
1137	-2.3448
1138	-2.7398
1139	-2.5596
1140	-2.2299
1141	-2.4845
1142	-2.768
1143	-2.2531
1144	-2.7932
1145	-2.6574
1146	-2.4309
1147	-2.877
1148	-2.7743
1149	-2.317
1150	-2.5681
1151	-2.8049
1152	-2.4803
1153	-2.6233
1154	-2.9567
1155	-2.4312
1156	-2.3996
1157	-2.9071
1158	-2.4626
1159	-2.6152
1160	-2.7561
1161	-2.4174
1162	-2.3896
1163	-2.4141
1164	-2.6362
1165	-2.4519
1166	-2.3424
1167	-2.7105
1168	-2.5646
1169	-2.6303
1170	-2.79
1171	-2.6043
1172	-2.4042
1173	-2.6458
1174	-2.7407
1175	-2.3543
1176	-2.6895
1177	-2.9108
1178	-2.2921
1179	-2.4015
1180	-2.9316
1181	-2.4008
1182	-2.4283
1183	-2.5642
1184	-2.5397
1185	-2.4776
1186	-2.4559
1187	-2.6193
1188	-2.5899
1189	-2.7989
1190	-2.7042
1191	-2.6048
1192	-2.5059
1193	-2.8317
1194	-2.6845
1195	-2.4334
1196	-2.885
1197	-2.8335
1198	-2.3009
1199	-2.5087
1200	-2.8934
1201	-2.4372
1202	-2.5301
1203	-2.873
1204	-2.4684
1205	-2.5647
1206	-2.5048
1207	-2.6713
1208	-2.4348
1209	-2.4171
1210	-2.762
1211	-2.5023
1212	-2.3412
1213	-2.6808
1214	-2.6155
1215	-2.5559
1216	-2.7872
1217	-2.6517
1218	-2.4273
1219	-2.6454
1220	-2.7677
1221	-2.9736
1222	-2.721
1223	-2.5154
1224	-2.7098
1225	-2.6095
1226	-2.6462
1227	-2.8896
1228	-2.7276
1229	-2.6039
1230	-2.4429
1231	-2.6912
1232	-2.7231
1233	-2.2927
1234	-2.5804
1235	-2.9293
1236	-2.401
1237	-2.6299
1238	-2.924
1239	-2.4871
1240	-2.542
1241	-2.7749
1242	-2.5148
1243	-2.5851
1244	-3.055
1245	-2.6176
1246	-2.6939
1247	-2.6407
1248	-2.6369
1249	-2.4713
1250	-2.9906
1251	-2.5345
1252	-2.7781
1253	-2.8855
1254	-2.4215
1255	-2.6314
1256	-2.955
1257	-2.5175
1258	-2.8872
1259	-3.0414
1260	-2.5152
1261	-2.6364
1262	-2.7027
1263	-2.6061
1264	-2.5871
1265	-2.6926
1266	-2.8124
1267	-2.5622
1268	-2.8094
1269	-2.5994
1270	-2.7039
1271	-2.7203
1272	-2.6934
1273	-2.6254
1274	-2.6344
1275	-2.8756
1276	-2.6746
1277	-2.2689
1278	-2.7626
1279	-2.7434
1280	-2.5959
1281	-2.9776
1282	-2.8005
1283	-2.5315
1284	-2.7838
1285	-2.9164
1286	-2.5768
1287	-2.9829
1288	-3.0391
1289	-2.5337
1290	-2.6523
1291	-2.6996
1292	-2.6173
1293	-2.5677
1294	-2.6109
1295	-2.8175
1296	-2.6827
1297	-2.6853
1298	-2.8096
1299	-2.7755
1300	-2.5995
1301	-2.9896
1302	-2.8118
1303	-2.5434
1304	-2.8035
1305	-2.9247
1306	-2.5948
1307	-3.0182
1308	-3.0415
1309	-2.5516
1310	-2.6828
1311	-2.7618
1312	-2.6222
1313	-2.5951
1314	-2.6737
1315	-2.8061
1316	-2.7152
1317	-2.598
1318	-2.8536
1319	-2.7182
1320	-2.6564
1321	-2.9917
1322	-2.7741
1323	-2.5895
1324	-2.9165
1325	-2.8779
1326	-2.6386
1327	-3.1089
1328	-2.9784
1329	-2.574
1330	-2.7573
1331	-2.9671
1332	-2.5936
1333	-2.6375
1334	-2.8538
1335	-2.7198
1336	-2.7658
1337	-2.739
1338	-2.9179
1339	-2.7066
1340	-2.811
1341	-2.8851
1342	-2.7686
1343	-2.7056
1344	-2.9455
1345	-2.9293
1346	-2.3671
1347	-2.7294
1348	-2.9707
1349	-2.6292
1350	-2.9425
1351	-3.0585
1352	-2.5724
1353	-2.722
1354	-3.1545
1355	-2.6322
1356	-2.8679
1357	-3.086
1358	-2.6751
1359	-2.7214
1360	-3.1689
1361	-2.7536
1362	-2.7959
1363	-2.9733
1364	-2.9065
1365	-2.6945
1366	-2.9814
1367	-2.7486
1368	-2.8197
1369	-2.7526
1370	-2.8918
1371	-2.7229
1372	-2.5944
1373	-2.971
1374	-2.8259
1375	-2.5991
1376	-3.0954
1377	-2.9414
1378	-2.5693
1379	-2.9703
1380	-2.9348
1381	-3.055
1382	-3.0351
1383	-2.7866
1384	-2.4626
1385	-2.917
1386	-2.9249
1387	-2.6742
1388	-2.9521
1389	-3.0999
1390	-2.6086
1391	-3.1391
1392	-3.0084
1393	-2.7348
1394	-3.1214
1395	-3.1889
1396	-2.6042
1397	-2.753
1398	-3.2329
1399	-2.7155
1400	-2.7511
1401	-2.9019
1402	-2.8276
1403	-2.7759
1404	-2.7392
1405	-2.9284
1406	-2.8716
1407	-3.0219
1408	-3.0306
1409	-2.8855
1410	-2.7264
1411	-2.9981
1412	-2.9994
1413	-2.6435
1414	-2.9966
1415	-3.1961
1416	-2.5548
1417	-2.6662
1418	-3.2126
1419	-2.6638
1420	-2.7525
1421	-3.0095
1422	-2.9348
1423	-3.163
1424	-3.0114
1425	-2.6285
1426	-2.917
1427	-3.0644
1428	-2.7222
1429	-2.8196
1430	-3.2001
1431	-2.6744
1432	-2.8612
1433	-3.175
1434	-2.8839
1435	-3.0138
1436	-3.1233
1437	-2.7485
1438	-2.7283
1439	-3.1928
1440	-2.8373
1441	-3.196
1442	-3.2418
1443	-2.6194
1444	-3.0708
1445	-3.0478
1446	-2.7297
1447	-2.7949
1448	-3.0995
1449	-2.6299
1450	-2.7311
1451	-3.2617
1452	-2.7488
1453	-2.8892
1454	-3.3195
1455	-2.7896
1456	-2.7866
1457	-3.2316
1458	-2.8771
1459	-3.141
1460	-3.2733
1461	-2.6371
1462	-2.888
1463	-3.2349
1464	-2.7299
1465	-3.0202
1466	-3.3054
1467	-2.7292
1468	-2.8253
1469	-3.333
1470	-2.8341
1471	-2.8918
1472	-3.1176
1473	-2.9583
1474	-2.7632
1475	-3.1042
1476	-2.8231
1477	-2.8961
1478	-2.8272
1479	-2.9661
1480	-2.7852
1481	-2.7772
1482	-2.9092
1483	-2.9996
1484	-2.9326
1485	-3.0957
1486	-2.8756
1487	-2.8421
1488	-3.1877
1489	-2.9453
1490	-2.7661
1491	-3.1247
1492	-3.0398
1493	-2.8274
1494	-2.9196
1495	-3.1154
1496	-2.7286
1497	-2.9459
1498	-3.2194
1499	-2.68
1500	-3.1099
1501	-3.1796
1502	-2.7832
1503	-3.0838
1504	-3.3315
1505	-2.7249
1506	-2.7765
1507	-3.1788
1508	-2.8257
1509	-2.8436
1510	-3.214
1511	-2.9816
1512	-3.3704
1513	-3.1978
1514	-2.7143
1515	-2.9112
1516	-3.3226
1517	-2.8021
1518	-2.8323
1519	-2.9721
1520	-2.8958
1521	-2.8798
1522	-3.399
1523	-2.9239
1524	-2.9736
1525	-2.8466
1526	-2.985
1527	-2.957
1528	-2.9904
1529	-3.108
1530	-2.9749
1531	-3.3066
1532	-3.0437
1533	-3.0208
1534	-2.7663
1535	-3.2038
1536	-2.9993
1537	-2.8377
1538	-3.0644
1539	-3.1168
1540	-2.6394
1541	-3.0282
1542	-3.0838
1543	-2.9928
1544	-3.2458
1545	-3.2559
1546	-2.7479
1547	-3.1636
1548	-3.2903
1549	-2.771
1550	-2.9432
1551	-3.1519
1552	-2.8472
1553	-2.9164
1554	-3.2402
1555	-2.9633
1556	-2.876
1557	-3.4084
1558	-2.9532
1559	-3.1893
1560	-3.2745
1561	-2.8008
1562	-2.9878
1563	-3.3901
1564	-2.8736
1565	-3.168
1566	-3.4454
1567	-2.8825
1568	-3.0095
1569	-3.4748
1570	-3.0055
1571	-3.1056
1572	-3.4403
1573	-3.0552
1574	-2.971
1575	-3.4784
1576	-3.0343
1577	-3.1809
1578	-3.0744
1579	-2.9864
1580	-2.9144
1581	-3.1542
1582	-2.9575
1583	-2.9883
1584	-3.0754
1585	-3.043
1586	-3.0426
1587	-2.8681
1588	-3.2542
1589	-3.0338
1590	-2.8451
1591	-3.1944
1592	-3.1294
1593	-2.947
1594	-3.09
1595	-3.1522
1596	-2.8792
1597	-3.175
1598	-3.3204
1599	-2.8338
1600	-3.3816
1601	-3.2214
1602	-2.9841
1603	-3.4288
1604	-3.3645
1605	-2.8394
1606	-3.0406
1607	-3.4338
1608	-2.9681
1609	-3.0497
1610	-3.3553
1611	-3.0059
1612	-3.0761
1613	-3.1693
1614	-3.1072
1615	-3.0957
1616	-2.8943
1617	-3.2718
1618	-3.1057
1619	-2.827
1620	-3.3125
1621	-3.1447
1622	-3.0073
1623	-3.422
1624	-3.2179
1625	-2.8907
1626	-3.2578
1627	-3.243
1628	-3.3071
1629	-3.3841
1630	-3.0812
1631	-3.0463
1632	-3.2334
1633	-3.1399
1634	-3.1949
1635	-3.3969
1636	-3.1672
1637	-2.9673
1638	-3.4133
1639	-3.2475
1640	-3.0436
1641	-3.4673
1642	-3.3826
1643	-2.8611
1644	-3.4214
1645	-3.2413
1646	-3.0661
1647	-3.2551
1648	-3.3804
1649	-2.8776
1650	-3.0789
1651	-3.3598
1652	-2.9591
1653	-3.077
1654	-3.5293
1655	-3.0462
1656	-3.0516
1657	-3.4613
1658	-3.1591
1659	-3.5009
1660	-3.5347
1661	-2.9194
1662	-3.3402
1663	-3.3592
1664	-3.0087
1665	-3.0474
1666	-3.2644
1667	-2.9516
1668	-2.9744
1669	-3.5006
1670	-3.0147
1671	-3.0964
1672	-3.4193
1673	-3.1125
1674	-3.0023
1675	-3.5521
1676	-3.0695
1677	-3.2386
1678	-3.4124
1679	-3.0747
1680	-3.0921
1681	-3.2289
1682	-3.2723
1683	-3.015
1684	-3.2387
1685	-3.0669
1686	-3.1264
1687	-3.0386
1688	-3.2443
1689	-3.0475
1690	-3.0323
1691	-3.1666
1692	-3.2654
1693	-3.2232
1694	-3.3673
1695	-3.1431
1696	-3.1602
1697	-3.4168
1698	-3.1993
1699	-3.0967
1700	-3.3412
1701	-3.3407
1702	-3.1887
1703	-3.3609
1704	-3.3067
1705	-3.0989
1706	-3.4076
1707	-3.4568
1708	-3.0331
1709	-3.5618
1710	-3.3987
1711	-3.063
1712	-3.1799
1713	-3.3121
1714	-3.2336
1715	-3.5421
1716	-3.4158
1717	-3.0942
1718	-3.6035
1719	-3.4305
1720	-3.0845
1721	-3.1761
1722	-3.3444
1723	-3.2065
1724	-3.4662
1725	-3.5263
1726	-3.0412
1727	-3.4995
1728	-3.4968
1729	-3.0995
1730	-3.3481
1731	-3.4839
1732	-3.0604
1733	-3.0045
1734	-3.1638
1735	-3.1722
1736	-3.23
1737	-3.3618
1738	-3.2662
1739	-3.1807
1740	-3.0573
1741	-3.4454
1742	-3.249
1743	-3.1862
1744	-3.4962
1745	-3.363
1746	-2.9893
1747	-3.5357
1748	-3.3821
1749	-3.0542
1750	-3.3809
1751	-3.5825
1752	-2.9309
1753	-3.3282
1754	-3.3699
1755	-3.1563
1756	-3.6471
1757	-3.4488
1758	-3.1709
1759	-3.491
1760	-3.6344
1761	-2.9965
1762	-3.372
1763	-3.4521
1764	-3.0859
1765	-3.137
1766	-3.3915
1767	-3.0372
1768	-3.0969
1769	-3.6497
1770	-3.1265
1771	-3.256
1772	-3.7099
1773	-3.1826
1774	-3.1678
1775	-3.6406
1776	-3.2576
1777	-3.5201
1778	-3.6489
1779	-3.0313
1780	-3.2777
1781	-3.6258
1782	-3.1245
1783	-3.4224
1784	-3.7001
1785	-3.1219
1786	-3.2316
1787	-3.7288
1788	-3.2336
1789	-3.305
1790	-3.5739
1791	-3.329
1792	-3.1698
1793	-3.5732
1794	-3.23
1795	-3.3244
1796	-3.3026
1797	-3.3206
1798	-3.1923
1799	-3.2478
1800	-3.3049
1801	-3.4405
1802	-3.4341
1803	-3.4621
1804	-3.2824
1805	-3.3391
1806	-3.5312
1807	-3.3299
1808	-3.1295
1809	-3.3942
1810	-3.4649
1811	-3.0917
1812	-3.4681
1813	-3.6676
1814	-3.0525
1815	-3.6015
1816	-3.4276
1817	-3.3186
1818	-3.4303
1819	-3.5516
1820	-3.1117
1821	-3.5934
1822	-3.4212
1823	-3.2706
1824	-3.5617
1825	-3.5931
1826	-3.1352
1827	-3.6601
1828	-3.5513
1829	-3.22
1830	-3.5396
1831	-3.7343
1832	-3.1073
1833	-3.1627
1834	-3.5429
1835	-3.236
1836	-3.4613
1837	-3.8069
1838	-3.2946
1839	-3.3892
1840	-3.4589
1841	-3.403
1842	-3.3516
1843	-3.2024
1844	-3.3113
1845	-3.5276
1846	-3.8073
1847	-3.3538
1848	-3.1782
1849	-3.4577
1850	-3.2744
1851	-3.3121
1852	-3.5541
1853	-3.414
1854	-3.2843
1855	-3.8031
1856	-3.349
1857	-3.5568
1858	-3.5975
1859	-3.2443
1860	-3.3669
1861	-3.794
1862	-3.2847
1863	-3.5402
1864	-3.7978
1865	-3.3147
1866	-3.4059
1867	-3.8688
1868	-3.4159
1869	-3.3991
1870	-3.2903
1871	-3.3056
1872	-3.5131
1873	-3.6742
1874	-3.3705
1875	-3.3596
1876	-3.7058
1877	-3.4265
1878	-3.416
1879	-3.4776
1880	-3.66
1881	-3.3582
1882	-3.4151
1883	-3.4138
1884	-3.403
1885	-3.2187
1886	-3.6116
1887	-3.4103
1888	-3.2011
1889	-3.5743
1890	-3.4925
1891	-3.3028
1892	-3.4366
1893	-3.531
1894	-3.2381
1895	-3.5257
1896	-3.6989
1897	-3.1971
1898	-3.7447
1899	-3.5918
1900	-3.3465
1901	-3.7868
1902	-3.7403
1903	-3.207
1904	-3.4039
1905	-3.8093
1906	-3.3354
1907	-3.4151
1908	-3.7148
1909	-3.3772
1910	-3.4436
1911	-3.533
1912	-3.4777
1913	-3.4648
1914	-3.2625
1915	-3.641
1916	-3.4777
1917	-3.1973
1918	-3.6832
1919	-3.5153
1920	-3.3787
1921	-3.7912
1922	-3.5883
1923	-3.2635
1924	-3.6266
1925	-3.6151
1926	-3.6824
1927	-3.7509
1928	-3.4514
1929	-3.4234
1930	-3.6001
1931	-3.5126
1932	-3.5738
1933	-3.7617
1934	-3.5364
1935	-3.3453
1936	-3.7776
1937	-3.6196
1938	-3.4226
1939	-3.8432
1940	-3.7449
1941	-3.2383
1942	-3.7989
1943	-3.6147
1944	-3.448
1945	-3.6455
1946	-3.7399
1947	-3.2554
1948	-3.4649
1949	-3.7618
1950	-3.3348
1951	-3.4609
1952	-3.9325
1953	-3.4177
1954	-3.4344
1955	-3.8187
1956	-3.5446
1957	-3.897
1958	-3.8935
1959	-3.2974
1960	-3.7415
1961	-3.7252
1962	-3.3936
1963	-3.4397
1964	-3.6803
1965	-3.3137
1966	-3.3612
1967	-3.9119
1968	-3.3929
1969	-3.4862
1970	-3.8355
1971	-3.4747
1972	-3.3864
1973	-3.9257
1974	-3.4565
1975	-3.6376
1976	-3.8367
1977	-3.4482
1978	-3.4818
1979	-3.6521
1980	-3.6226
1981	-3.3913
1982	-3.6755
1983	-3.4453
1984	-3.5199
1985	-3.4591
1986	-3.5902
1987	-3.424
1988	-3.4456
1989	-3.5383
1990	-3.6615
1991	-3.6492
1992	-3.7078
1993	-3.5214
1994	-3.5812
1995	-3.7619
1996	-3.5702
1997	-3.3886
1998	-3.677
1999	-3.6912
2000	-3.3611
2001	-3.7752
2002	-3.8761
2003	-3.276
2004	-3.4636
2005	-3.9136
2006	-3.417
2007	-3.5134
2008	-3.8706
2009	-3.4624
2010	-3.5727
2011	-3.547
2012	-3.6589
2013	-3.4422
2014	-3.4911
2015	-3.7089
2016	-3.4966
2017	-3.4276
2018	-3.6349
2019	-3.6684
2020	-3.5397
2021	-3.7371
2022	-3.5954
2023	-3.4459
2024	-3.8141
2025	-3.7145
2026	-3.3743
2027	-3.9216
2028	-3.7123
2029	-3.533
2030	-3.9731
2031	-3.8135
2032	-3.3492
2033	-3.5946
2034	-3.8753
2035	-3.4837
2036	-3.5893
2037	-3.9773
2038	-3.4818
2039	-3.5988
2040	-3.5489
2041	-3.6881
2042	-3.4422
2043	-3.4278
2044	-3.7834
2045	-3.5117
2046	-3.3288
2047	-3.7148
2048	-3.613
2049	-3.519
2050	-3.8384
2051	-3.6592
2052	-3.3793
2053	-3.6767
2054	-3.7307
2055	-3.8552
2056	-3.7983
2057	-3.5141
2058	-3.5605
2059	-3.6533
2060	-3.6005
2061	-3.7068
2062	-3.8255
2063	-3.6031
2064	-3.4392
2065	-3.8505
2066	-3.7027
2067	-3.5123
2068	-3.9507
2069	-3.8171
2070	-3.3081
2071	-3.8983
2072	-3.6944
2073	-3.5256
2074	-3.7325
2075	-3.8214
2076	-3.3169
2077	-3.6706
2078	-3.7736
2079	-3.637
2080	-3.839
2081	-3.9598
2082	-3.4031
2083	-3.7421
2084	-4.0297
2085	-3.4318
2086	-3.6529
2087	-3.9589
2088	-3.6388
2089	-3.719
2090	-3.7103
2091	-3.5214
2092	-3.6204
2093	-3.7065
2094	-3.6648
2095	-3.5717
2096	-3.9255
2097	-3.6485
2098	-3.6764
2099	-3.847
2100	-3.8176
2101	-3.5985
2102	-3.4114
2103	-3.9139
2104	-3.6973
2105	-3.4843
2106	-3.6731
2107	-3.8846
2108	-4.1789
2109	-3.6918
2110	-3.6138
2111	-3.6304
2112	-3.7329
2113	-3.6959
2114	-3.5022
2115	-3.9093
2116	-3.7379
2117	-3.5251
2118	-3.8748
2119	-3.8159
2120	-3.6581
2121	-3.8346
2122	-3.8207
2123	-3.6209
2124	-3.9774
2125	-3.9261
2126	-3.5043
2127	-3.6559
2128	-4.0837
2129	-3.5332
2130	-3.7562
2131	-3.9336
2132	-3.5906
2133	-3.5789
2134	-3.9401
2135	-3.6542
2136	-3.6295
2137	-3.6721
2138	-3.8623
2139	-3.7073
2140	-3.6424
2141	-3.9036
2142	-3.7775
2143	-3.4959
2144	-3.7982
2145	-3.9861
2146	-3.4928
2147	-4.0525
2148	-3.8691
2149	-3.6799
2150	-4.1297
2151	-3.9725
2152	-3.5384
2153	-3.8157
2154	-4.01
2155	-3.7046
2156	-3.8588
2157	-4.187
2158	-3.6331
2159	-3.6079
2160	-4.1302
2161	-3.6714
2162	-3.8262
2163	-3.9725
2164	-3.6164
2165	-3.6484
2166	-3.9934
2167	-3.7997
2168	-4.1577
2169	-3.971
2170	-3.5346
2171	-3.7759
2172	-4.0519
2173	-3.633
2174	-3.7039
2175	-3.9919
2176	-3.6399
2177	-3.76
2178	-4.1644
2179	-3.7911
2180	-3.898
2181	-3.94
2182	-3.7234
2183	-3.6506
2184	-4.173
2185	-3.7426
2186	-4.0582
2187	-4.1846
2188	-3.5627
2189	-3.936
2190	-4.011
2191	-3.6502
2192	-3.6983
2193	-3.9382
2194	-3.6044
2195	-3.6548
2196	-4.1971
2197	-3.6858
2198	-3.8055
2199	-4.2271
2200	-3.7469
2201	-3.7179
2202	-4.2073
2203	-3.8014
2204	-4.043
2205	-4.1356
2206	-3.5982
2207	-3.8036
2208	-4.1972
2209	-3.6732
2210	-3.9384
2211	-4.191
2212	-3.6912
2213	-3.7639
2214	-4.2525
2215	-3.7842
2216	-3.8319
2217	-4.0241
2218	-3.9288
2219	-3.7172
2220	-4.0138
2221	-3.7745
2222	-3.8407
2223	-3.7604
2224	-3.9311
2225	-3.7423
2226	-3.7213
2227	-3.865
2228	-3.9477
2229	-3.8764
2230	-4.0429
2231	-3.8328
2232	-3.7939
2233	-4.135
2234	-3.902
2235	-3.7242
2236	-4.074
2237	-3.9941
2238	-3.788
2239	-3.8837
2240	-4.062
2241	-3.6938
2242	-3.9141
2243	-4.1695
2244	-3.6456
2245	-4.0809
2246	-4.1224
2247	-3.7509
2248	-4.0572
2249	-4.277
2250	-3.6832
2251	-3.7499
2252	-4.1689
2253	-3.7835
2254	-3.753
2255	-3.761
2256	-4.0123
2257	-3.8527
2258	-4.2723
2259	-3.91
2260	-3.9617
2261	-3.8427
2262	-4.0558
2263	-3.825
2264	-3.6858
2265	-4.0207
2266	-3.943
2267	-3.8436
2268	-4.1613
2269	-3.9806
2270	-3.6766
2271	-4.0173
2272	-4.022
2273	-4.0712
2274	-4.1592
2275	-3.8475
2276	-3.7644
2277	-4.0461
2278	-3.8897
2279	-3.8654
2280	-4.1568
2281	-3.9746
2282	-3.6305
2283	-4.1817
2284	-4.0166
2285	-3.6794
2286	-3.9966
2287	-4.244
2288	-3.7475
2289	-3.9684
2290	-4.2551
2291	-3.8026
2292	-3.8315
2293	-3.9693
2294	-3.8665
2295	-3.8419
2296	-4.3456
2297	-3.8872
2298	-3.9053
2299	-3.8759
2300	-3.8145
2301	-4.1386
2302	-4.3719
2303	-3.8292
2304	-3.9238
2305	-3.9404
2306	-3.946
2307	-3.8927
2308	-3.9529
2309	-4.1684
2310	-3.9028
2311	-3.6195
2312	-4.1785
2313	-3.9837
2314	-3.7154
2315	-3.9566
2316	-4.1157
2317	-4.4442
2318	-3.9645
2319	-3.8836
2320	-3.8945
2321	-4.0105
2322	-3.9783
2323	-3.8
2324	-4.205
2325	-4.0117
2326	-3.8464
2327	-4.1255
2328	-4.1225
2329	-4.012
2330	-4.221
2331	-4.0948
2332	-3.6974
2333	-4.1171
2334	-4.0736
2335	-4.2252
2336	-4.1621
2337	-3.9259
2338	-4.098
2339	-3.9969
2340	-3.9955
2341	-3.8031
2342	-4.1741
2343	-3.985
2344	-3.7268
2345	-4.1943
2346	-4.037
2347	-3.9047
2348	-4.3074
2349	-4.1062
2350	-3.7821
2351	-4.1456
2352	-4.1341
2353	-4.1972
2354	-4.2757
2355	-3.9698
2356	-3.9302
2357	-4.1273
2358	-4.0268
2359	-4.0728
2360	-4.2958
2361	-4.0588
2362	-3.844
2363	-4.3144
2364	-4.1347
2365	-3.9168
2366	-4.3435
2367	-4.2902
2368	-3.7372
2369	-4.2963
2370	-4.1258
2371	-3.9313
2372	-4.1024
2373	-4.2978
2374	-3.7514
2375	-4.0615
2376	-4.2151
2377	-4.0429
2378	-4.2134
2379	-4.3747
2380	-3.8397
2381	-4.1332
2382	-4.4406
2383	-3.8779
2384	-3.9647
2385	-3.9827
2386	-4.0034
2387	-3.9581
2388	-4.0509
2389	-4.2062
2390	-3.9557
2391	-3.7329
2392	-4.2666
2393	-4.0435
2394	-3.7648
2395	-4.1499
2396	-4.221
2397	-3.8115
2398	-4.07
2399	-4.272
2400	-3.9383
2401	-4.4203
2402	-4.3381
2403	-3.9398
2404	-4.1498
2405	-4.1927
2406	-3.8757
2407	-3.994
2408	-4.4371
2409	-3.9181
2410	-4.2249
2411	-4.4934
2412	-3.9357
2413	-4.0063
2414	-3.9774
2415	-4.0838
2416	-3.9793
2417	-3.9784
2418	-4.2509
2419	-4.0482
2420	-3.6601
2421	-4.2171
2422	-4.1074
2423	-4.0476
2424	-4.3585
2425	-4.1595
2426	-4.01
2427	-4.1864
2428	-4.3397
2429	-3.7519
2430	-4.043
2431	-4.4095
2432	-3.7876
2433	-3.9349
2434	-4.4419
2435	-3.9366
2436	-4.0868
2437	-4.5135
2438	-3.959
2439	-3.9591
2440	-4.4132
2441	-4.049
2442	-4.3075
2443	-4.4223
2444	-3.8014
2445	-4.028
2446	-4.443
2447	-3.881
2448	-4.1403
2449	-4.3783
2450	-3.9065
2451	-3.947
2452	-4.3997
2453	-3.9901
2454	-4.0026
2455	-4.1169
2456	-4.1542
2457	-4.0796
2458	-4.0766
2459	-4.2061
2460	-4.1426
2461	-3.9122
2462	-4.3003
2463	-4.2374
2464	-3.9029
2465	-4.4013
2466	-4.2315
2467	-3.9926
2468	-4.0667
2469	-4.3905
2470	-3.9334
2471	-4.1537
2472	-4.4442
2473	-3.9185
2474	-4.368
2475	-4.3833
2476	-4.0427
2477	-4.3884
2478	-4.5612
2479	-3.9602
2480	-4.0819
2481	-4.5801
2482	-4.0696
2483	-4.1001
2484	-4.237
2485	-4.198
2486	-4.1413
2487	-4.1146
2488	-4.2823
2489	-4.1847
2490	-3.9073
2491	-4.2068
2492	-4.3809
2493	-3.8665
2494	-4.4352
2495	-4.2676
2496	-4.0232
2497	-4.4903
2498	-4.4174
2499	-3.9356
2500	-4.4934
2501	-4.3018
2502	-4.2478
2503	-4.4019
2504	-4.3011
2505	-4.0129
2506	-4.4742
2507	-4.2544
2508	-4.1519
2509	-4.4618
2510	-4.3961
2511	-3.9847
2512	-4.5147
2513	-4.3886
2514	-4.0564
2515	-4.3691
2516	-4.571
2517	-3.9495
2518	-4.3322
2519	-4.3724
2520	-4.0675
2521	-4.1687
2522	-4.5625
2523	-3.9781
2524	-4.1691
2525	-4.5082
2526	-4.1821
2527	-4.2893
2528	-4.3482
2529	-4.0732
2530	-4.2379
2531	-4.4636
2532	-4.1514
2533	-4.2117
2534	-4.685
2535	-4.2369
2536	-4.2636
2537	-4.089
2538	-4.323
2539	-4.2064
2540	-4.1311
2541	-4.3995
2542	-4.2233
2543	-4.2952
2544	-4.3885
2545	-4.295
2546	-4.2859
2547	-4.5352
2548	-4.363
2549	-3.9824
2550	-4.4875
2551	-4.4331
2552	-3.9868
2553	-4.1972
2554	-4.4841
2555	-4.0393
2556	-4.1391
2557	-4.5392
2558	-4.1308
2559	-4.0794
2560	-4.6189
2561	-4.1664
2562	-4.4241
2563	-4.5409
2564	-3.9744
2565	-4.2009
2566	-4.5808
2567	-4.0633
2568	-4.374
2569	-4.6548
2570	-4.0628
2571	-4.194
2572	-4.6863
2573	-4.1883
2574	-4.2843
2575	-4.6227
2576	-4.2448
2577	-4.1416
2578	-4.6734
2579	-4.2057
2580	-4.3409
2581	-4.4283
2582	-4.2234
2583	-4.1773
2584	-4.1895
2585	-4.449
2586	-4.2602
2587	-4.1725
2588	-4.4871
2589	-4.3365
2590	-4.036
2591	-4.3193
2592	-4.5551
2593	-4.0413
2594	-4.5986
2595	-4.4318
2596	-4.2243
2597	-4.6784
2598	-4.5441
2599	-4.0925
2600	-4.357
2601	-4.5803
2602	-4.2564
2603	-4.4034
2604	-4.7472
2605	-4.1971
2606	-4.1633
2607	-4.6943
2608	-4.2267
2609	-4.3762
2610	-4.5088
2611	-4.1833
2612	-4.1431
2613	-4.3308
2614	-4.2428
2615	-4.439
2616	-4.5123
2617	-4.3188
2618	-4.2065
2619	-4.3363
2620	-4.4206
2621	-4.2353
2622	-4.1795
2623	-4.3869
2624	-4.4018
2625	-4.2295
2626	-4.3843
2627	-4.3562
2628	-4.0928
2629	-4.5587
2630	-4.4064
2631	-4.2507
2632	-4.5071
2633	-4.519
2634	-4.1304
2635	-4.4428
2636	-4.693
2637	-4.0637
2638	-4.4643
2639	-4.4733
2640	-4.2093
2641	-4.3539
2642	-4.6995
2643	-4.1086
2644	-4.2759
2645	-4.5116
2646	-4.2129
2647	-4.3265
2648	-4.7774
2649	-4.3082
2650	-4.2685
2651	-4.2357
2652	-4.5335
2653	-4.3297
2654	-4.5901
2655	-4.4124
2656	-4.3831
2657	-4.2575
2658	-4.3295
2659	-4.5616
2660	-4.8351
2661	-4.3635
2662	-4.1838
2663	-4.4408
2664	-4.2896
2665	-4.3027
2666	-4.4815
2667	-4.4638
2668	-4.2715
2669	-4.6749
2670	-4.3228
2671	-4.4833
2672	-4.407
2673	-4.318
2674	-4.2785
2675	-4.6578
2676	-4.2725
2677	-4.4193
2678	-4.5093
2679	-4.4042
2680	-4.3157
2681	-4.6021
2682	-4.4125
2683	-4.3866
2684	-4.4383
2685	-4.6438
2686	-4.3501
2687	-4.4115
2688	-4.3947
2689	-4.4023
2690	-4.2462
2691	-4.6361
2692	-4.386
2693	-4.2508
2694	-4.519
2695	-4.521
2696	-4.3926
2697	-4.6048
2698	-4.4762
2699	-4.3408
2700	-4.7076
2701	-4.568
2702	-4.3017
2703	-4.7388
2704	-4.6017
2705	-4.3709
2706	-4.4386
2707	-4.743
2708	-4.2944
2709	-4.4916
2710	-4.7367
2711	-4.2713
2712	-4.6595
2713	-4.7622
2714	-4.2933
2715	-4.3229
2716	-4.6866
2717	-4.3863
2718	-4.5869
2719	-4.8109
2720	-4.3038
2721	-4.6823
2722	-4.808
2723	-4.3073
2724	-4.3013
2725	-4.7751
2726	-4.3497
2727	-4.4812
2728	-4.5807
2729	-4.2891
2730	-4.5102
2731	-4.8796
2732	-4.3497
2733	-4.4426
2734	-4.5137
2735	-4.4616
2736	-4.4879
2737	-4.7287
2738	-4.5821
2739	-4.4557
2740	-4.2986
2741	-4.5627
2742	-4.5715
2743	-4.1582
2744	-4.4689
2745	-4.796
2746	-4.2767
2747	-4.5342
2748	-4.7555
2749	-4.3704
2750	-4.4495
2751	-4.7613
2752	-4.3561
2753	-4.4969
2754	-4.8706
2755	-4.5239
2756	-4.6344
2757	-4.6914
2758	-4.4391
2759	-4.3764
2760	-4.8919
2761	-4.4702
2762	-4.7871
2763	-4.9051
2764	-4.284
2765	-4.6593
2766	-4.733
2767	-4.3703
2768	-4.4158
2769	-4.6471
2770	-4.3273
2771	-4.3692
2772	-4.9155
2773	-4.4022
2774	-4.5147
2775	-4.9152
2776	-4.4695
2777	-4.4265
2778	-4.9337
2779	-4.5064
2780	-4.7347
2781	-4.8019
2782	-4.3227
2783	-4.4934
2784	-4.9164
2785	-4.3822
2786	-4.6227
2787	-4.8381
2788	-4.4216
2789	-4.4586
2790	-4.8921
2791	-4.4985
2792	-4.5235
2793	-4.6597
2794	-4.6842
2795	-4.4291
2796	-4.6267
2797	-4.4854
2798	-4.5248
2799	-4.3993
2800	-4.6935
2801	-4.4605
2802	-4.3715
2803	-4.5969
2804	-4.6269
2805	-4.506
2806	-4.7091
2807	-4.5568
2808	-4.4319
2809	-4.803
2810	-4.6551
2811	-4.3746
2812	-4.8467
2813	-4.6869
2814	-4.4322
2815	-4.4817
2816	-4.8599
2817	-4.3449
2818	-4.6736
2819	-4.7641
2820	-4.5047
2821	-4.6755
2822	-4.9574
2823	-4.4497
2824	-4.6751
2825	-4.8103
2826	-4.4878
2827	-4.4342
2828	-4.6591
2829	-4.576
2830	-4.4563
2831	-4.4947
2832	-4.5787
2833	-4.6761
2834	-4.5866
2835	-4.7416
2836	-4.5304
2837	-4.4382
2838	-4.797
2839	-4.6381
2840	-4.3255
2841	-4.879
2842	-4.6637
2843	-4.4656
2844	-4.9261
2845	-4.7838
2846	-4.3295
2847	-4.8773
2848	-4.6995
2849	-4.629
2850	-4.7566
2851	-4.7142
2852	-4.3553
2853	-4.8313
2854	-4.6512
2855	-4.4579
2856	-4.6882
2857	-4.8593
2858	-4.288
2859	-4.6986
2860	-4.8697
2861	-4.341
2862	-4.5445
2863	-4.8379
2864	-4.4297
2865	-4.5565
2866	-5.0484
2867	-4.5175
2868	-4.5398
2869	-4.9212
2870	-4.657
2871	-5.0333
2872	-4.9862
2873	-4.4052
2874	-4.897
2875	-4.8238
2876	-4.5187
2877	-4.5837
2878	-4.891
2879	-4.3993
2880	-4.4999
2881	-5.0362
2882	-4.5159
2883	-4.6436
2884	-5.0924
2885	-4.5622
2886	-4.5331
2887	-5.0425
2888	-4.6154
2889	-4.8472
2890	-4.9147
2891	-4.4137
2892	-4.5837
2893	-5.0276
2894	-4.4715
2895	-4.6984
2896	-4.8888
2897	-4.5275
2898	-4.5281
2899	-4.9173
2900	-4.5931
2901	-4.5853
2902	-4.6597
2903	-4.7828
2904	-4.6661
2905	-4.6357
2906	-4.8196
2907	-4.734
2908	-4.4881
2909	-4.8435
2910	-4.8657
2911	-4.4856
2912	-5.0167
2913	-4.8248
2914	-4.5737
2915	-4.6363
2916	-5.0066
2917	-4.5205
2918	-4.7269
2919	-4.9934
2920	-4.5152
2921	-4.9333
2922	-4.9875
2923	-4.5473
2924	-4.6026
2925	-4.8988
2926	-4.6742
2927	-4.9274
2928	-5.0689
2929	-4.5145
2930	-4.5761
2931	-4.8303
2932	-4.5896
2933	-4.6966
2934	-5.0769
2935	-4.7454
2936	-4.9011
2937	-5.0538
2938	-4.6391
2939	-4.6069
2940	-4.6048
2941	-4.8742
2942	-4.6961
2943	-5.0812
2944	-4.7575
2945	-4.79
2946	-4.6299
2947	-4.9539
2948	-4.6865
2949	-4.4707
2950	-4.928
2951	-4.7671
2952	-4.6016
2953	-5.0583
2954	-4.8546
2955	-4.4363
2956	-4.9492
2957	-4.806
2958	-4.7471
2959	-5.0161
2960	-4.8195
2961	-4.5261
2962	-4.9079
2963	-4.9936
2964	-4.6168
2965	-4.7536
2966	-4.8715
2967	-4.5251
2968	-4.7572
2969	-5.1341
2970	-4.5858
2971	-4.7634
2972	-5.1101
2973	-4.7778
2974	-4.8812
2975	-4.9246
2976	-4.6787
2977	-4.5935
2978	-5.1439
2979	-4.6791
2980	-4.9608
2981	-5.1271
2982	-4.5067
2983	-4.7903
2984	-5.0328
2985	-4.6356
2986	-5.0423
2987	-5.1415
2988	-4.6164
2989	-4.7465
2990	-4.8265
2991	-4.6987
2992	-4.6796
2993	-4.7832
2994	-4.9192
2995	-4.6489
2996	-4.8742
2997	-4.688
2998	-4.7788
2999	-4.7601
3000	-4.8092


==> FIG3.txt <==
t	M	R
100	0.38152	2.2378
101	0.34875	2.5079
102	0.32814	2.3
103	0.28211	2.4636
104	0.27958	2.2896
105	0.36369	2.3468
106	0.18919	2.3065
107	0.26914	2.5307
108	0.32766	2.2579
109	0.13536	2.3612
110	0.22257	2.1175
111	0.29666	2.3082
112	0.18405	2.4246
113	0.1365	2.5219
114	0.18617	2.3522
115	0.066746	2.5487
116	0.14465	2.1713
117	0.18215	2.0488
118	0.023415	2.078
119	0.10088	2.2725
120	0.2397	2.4162
121	0.059884	2.6328
122	0.037076	2.1863
123	0.22074	2.1295
124	-0.00028738	2.0134
125	-0.026479	2.1915
126	0.22583	2.2861
127	0.097026	2.6091
128	-0.056322	2.3399
129	0.1397	2.3291
130	0.049315	2.1941
131	-0.064286	2.3549
132	0.080691	2.2162
133	-3.2195e-05	2.3371
134	-0.052205	2.1389
135	0.016057	2.3708
136	-0.039543	2.2383
137	0.049266	2.3129
138	-0.11432	2.1555
139	-0.0115	2.2815
140	0.062314	2.1137
141	-0.073434	2.2835
142	-0.11234	2.1314
143	-0.028247	2.2648
144	-0.18614	2.2646
145	-0.08915	2.3489
146	0.0080102	2.191
147	-0.23274	2.3814
148	-0.14812	2.1521
149	0.03579	2.1489
150	-0.25214	1.9575
151	-0.18656	2.0244
152	-0.081484	2.1337
153	-0.3114	2.4622
154	-0.23375	2.2947
155	-0.030425	2.3406
156	-0.25741	2.0797
157	-0.2625	2.2132
158	-0.26178	2.0068
159	-0.35163	2.1424
160	-0.204	2.0277
161	-0.14671	2.3388
162	-0.28865	2.2176
163	-0.24991	2.3313
164	-0.24396	2.1043
165	-0.39677	2.1308
166	-0.27858	2.0812
167	-0.12087	2.1265
168	-0.41122	2.0677
169	-0.33362	2.2927
170	-0.18281	2.1623
171	-0.45346	2.3969
172	-0.39306	2.0148
173	-0.24904	1.992
174	-0.39923	1.9195
175	-0.4671	2.0229
176	-0.18463	2.0279
177	-0.41205	2.3698
178	-0.5014	2.2027
179	-0.23201	2.2878
180	-0.41564	2.0377
181	-0.49777	2.1488
182	-0.37976	1.9764
183	-0.50034	2.0967
184	-0.53578	2.0465
185	-0.31382	2.0924
186	-0.48577	2.0738
187	-0.59184	2.3264
188	-0.36294	2.0906
189	-0.46931	2.1544
190	-0.60924	2.0181
191	-0.44759	2.1011
192	-0.51872	1.9936
193	-0.43555	1.9806
194	-0.46552	1.9324
195	-0.48659	2.1775
196	-0.46496	2.1742
197	-0.58939	2.29
198	-0.48253	2.0301
199	-0.58554	2.0846
200	-0.53914	2.0708
201	-0.54943	2.0227
202	-0.57935	1.9183
203	-0.66975	1.9819
204	-0.54008	1.9307
205	-0.35066	2.2402
206	-0.71957	2.1531
207	-0.60326	2.2572
208	-0.41405	1.9692
209	-0.58739	2.0123
210	-0.694	1.9695
211	-0.79151	1.904
212	-0.6025	1.9427
213	-0.56388	2.1113
214	-0.52889	2.057
215	-0.65138	2.2403
216	-0.6284	2.019
217	-0.45947	2.0692
218	-0.77469	1.9667
219	-0.67272	2.103
220	-0.49009	1.9322
221	-0.75263	2.0612
222	-0.72058	1.9894
223	-0.59425	2.04
224	-0.75134	1.9201
225	-0.73611	2.0178
226	-0.58093	1.9245
227	-0.84006	2.0798
228	-0.79158	1.9314
229	-0.57698	2.1326
230	-0.88962	2.036
231	-0.8079	2.0523
232	-0.70901	1.9284
233	-0.92711	2.0166
234	-0.85379	1.9059
235	-0.62063	1.9829
236	-0.85856	1.8958
237	-0.8833	1.9215
238	-0.73962	1.9636
239	-0.88923	2.0639
240	-0.94936	1.9778
241	-0.7322	2.171
242	-0.9133	1.944
243	-0.97348	1.9387
244	-0.75416	1.7459
245	-0.77524	1.7351
246	-0.95108	1.7071
247	-0.81503	1.7782
248	-0.79763	1.7774
249	-0.8736	2.1113
250	-0.84531	2.0682
251	-0.97246	2.2217
252	-0.96899	1.9847
253	-0.9263	2.0666
254	-0.85311	1.8657
255	-0.89163	1.8571
256	-0.99009	1.8778
257	-0.88179	1.9472
258	-0.80472	2.0561
259	-0.97237	2.2181
260	-0.98207	1.8842
261	-0.93655	1.8733
262	-1.0431	1.7566
263	-0.9985	1.8633
264	-0.83644	1.7391
265	-0.98936	1.9764
266	-1.0701	1.9457
267	-1.1282	2.2159
268	-1.0596	1.9855
269	-0.92454	1.8599
270	-0.98859	1.8106
271	-1.0002	1.8364
272	-1.0028	1.8437
273	-1.0703	1.9997
274	-1.1025	1.9873
275	-0.99521	2.1342
276	-0.88595	1.8686
277	-1.1271	1.872
278	-1.0726	1.8074
279	-0.93812	1.7774
280	-1.2218	1.7904
281	-1.1221	1.7374
282	-0.9912	1.7147
283	-1.1574	1.6041
284	-1.2142	1.6823
285	-0.88239	1.9507
286	-1.1493	2.0502
287	-1.2404	2.1758
288	-0.92296	1.8815
289	-1.1289	1.8931
290	-1.2257	1.8311
291	-1.0915	1.9298
292	-1.2121	1.8791
293	-1.2628	1.9778
294	-0.99759	1.8141
295	-1.1741	1.939
296	-1.3081	1.81
297	-1.0479	1.9134
298	-1.1431	1.7179
299	-1.3448	1.7835
300	-1.1342	1.6508
301	-1.2551	1.7646
302	-1.3842	1.6653
303	-1.1686	1.8656
304	-1.152	1.9845
305	-1.2012	2.0724
306	-1.2005	1.9804
307	-1.2504	1.9803
308	-1.2022	1.8368
309	-1.3027	1.9682
310	-1.2402	1.8017
311	-1.1979	1.8001
312	-1.3919	1.7998
313	-1.3061	1.7063
314	-0.98773	1.6463
315	-1.3465	1.7869
316	-1.3402	1.7607
317	-1.2336	2.1105
318	-1.469	1.8844
319	-1.3764	1.9484
320	-1.2166	1.8666
321	-1.4227	1.8975
322	-1.4355	1.7513
323	-1.2091	1.8407
324	-1.3312	1.6964
325	-1.4015	1.7571
326	-1.3835	1.6282
327	-1.5177	1.6446
328	-1.4327	1.5023
329	-1.1132	1.6356
330	-1.5153	1.522
331	-1.4052	1.7761
332	-1.2744	1.9858
333	-1.5667	2.1699
334	-1.467	1.8348
335	-1.1979	1.8343
336	-1.4612	1.768
337	-1.4944	1.9094
338	-1.3484	1.8422
339	-1.4282	1.8961
340	-1.5663	1.8703
341	-1.2496	1.9096
342	-1.5759	1.7963
343	-1.5438	1.8109
344	-1.2096	1.6583
345	-1.6037	1.7557
346	-1.4889	1.5923
347	-1.4479	1.6896
348	-1.5836	1.5818
349	-1.4809	1.7672
350	-1.2972	1.802
351	-1.5937	2.0496
352	-1.4735	1.8932
353	-1.4248	1.834
354	-1.6397	1.7375
355	-1.5349	1.7305
356	-1.3059	1.6876
357	-1.6727	1.7709
358	-1.5651	1.6862
359	-1.3778	1.8149
360	-1.6628	1.8326
361	-1.662	1.8878
362	-1.279	1.7997
363	-1.6703	1.8982
364	-1.5753	1.7397
365	-1.4236	1.8007
366	-1.5806	1.5798
367	-1.6678	1.6086
368	-1.3128	1.4702
369	-1.4827	1.6181
370	-1.6558	1.5383
371	-1.3905	1.5877
372	-1.4956	1.5805
373	-1.7702	1.8995
374	-1.4641	1.9371
375	-1.4326	2.0522
376	-1.5166	1.7977
377	-1.502	1.7623
378	-1.5874	1.6193
379	-1.477	1.7147
380	-1.5955	1.7365
381	-1.4456	1.8766
382	-1.3686	1.7192
383	-1.4901	1.8282
384	-1.629	1.718
385	-1.7419	1.8334
386	-1.5522	1.7452
387	-1.5322	1.8185
388	-1.4177	1.7108
389	-1.7106	1.6394
390	-1.5635	1.5716
391	-1.4566	1.5711
392	-1.6722	1.598
393	-1.7017	1.6393
394	-1.2653	1.8367
395	-1.6283	1.9807
396	-1.7307	1.7115
397	-1.2954	1.7405
398	-1.5668	1.5882
399	-1.6939	1.7475
400	-1.5258	1.5466
401	-1.663	1.5966
402	-1.7772	1.4713
403	-1.3641	1.4855
404	-1.5831	1.4282
405	-1.8094	1.6274
406	-1.4125	1.5422
407	-1.5183	1.7408
408	-1.8626	1.9268
409	-1.5218	2.0025
410	-1.6491	1.7569
411	-1.9079	1.8584
412	-1.5545	1.6866
413	-1.5595	1.8185
414	-1.8595	1.6865
415	-1.6186	1.6393
416	-1.8281	1.545
417	-1.9052	1.6309
418	-1.4274	1.5867
419	-1.6463	1.7268
420	-1.8735	1.7986
421	-1.5065	1.979
422	-1.7448	1.7349
423	-1.9241	1.6363
424	-1.5114	1.5417
425	-1.5879	1.5264
426	-1.9515	1.5535
427	-1.5969	1.6513
428	-1.6415	1.5979
429	-1.7859	1.6888
430	-1.7075	1.6681
431	-1.5394	1.9059
432	-1.7698	1.7753
433	-1.5888	1.8153
434	-1.6427	1.6475
435	-1.5569	1.7208
436	-1.7235	1.6146
437	-1.5627	1.5787
438	-1.5173	1.4469
439	-1.6711	1.5156
440	-1.7246	1.496
441	-1.6385	1.644
442	-1.789	1.7162
443	-1.6453	1.9229
444	-1.5656	1.6862
445	-1.857	1.7521
446	-1.7194	1.6763
447	-1.5054	1.5992
448	-1.858	1.4632
449	-1.7672	1.5536
450	-1.5546	1.451
451	-1.6169	1.5834
452	-1.8795	1.4128
453	-1.4744	1.5489
454	-1.6439	1.7725
455	-1.8227	1.9196
456	-1.4521	1.7504
457	-1.7667	1.7999
458	-1.9273	1.6849
459	-1.5342	1.8417
460	-1.7565	1.5651
461	-1.8914	1.55
462	-1.5374	1.5774
463	-1.5215	1.5319
464	-1.7592	1.5016
465	-1.6231	1.6217
466	-1.5358	1.7525
467	-1.5934	1.8468
468	-1.6401	1.7286
469	-1.7419	1.7991
470	-1.6748	1.6138
471	-1.7919	1.5421
472	-1.5964	1.4213
473	-1.5296	1.4061
474	-1.8351	1.4259
475	-1.686	1.3963
476	-1.4159	1.4948
477	-1.8836	1.743
478	-1.7214	1.7833
479	-1.5436	1.7991
480	-1.9348	1.6462
481	-1.8216	1.7504
482	-1.4134	1.5399
483	-1.8896	1.5603
484	-1.7547	1.464
485	-1.6906	1.5808
486	-1.9174	1.3013
487	-1.7805	1.3659
488	-1.51	1.4511
489	-1.8473	1.4974
490	-1.9673	1.7701
491	-1.3866	1.769
492	-1.8406	1.7035
493	-1.7694	1.8552
494	-1.5442	1.6659
495	-1.6823	1.5661
496	-1.9629	1.5793
497	-1.4151	1.624
498	-1.6778	1.5691
499	-1.8642	1.684
500	-1.6726	1.5208
501	-1.8238	1.5475
502	-2.0017	1.6255
503	-1.5101	1.5708
504	-1.7732	1.5276
505	-2.0549	1.6431
506	-1.5523	1.5591
507	-1.7271	1.78
508	-2.0203	1.6136
509	-1.7216	1.7816
510	-1.796	1.6741
511	-1.7714	1.5626
512	-1.6442	1.4384
513	-1.7264	1.4619
514	-1.8025	1.3779
515	-1.7627	1.4966
516	-1.6951	1.3003
517	-2.0039	1.4133
518	-1.7531	1.5946
519	-1.7174	1.7092
520	-1.5663	1.7511
521	-1.6671	1.6863
522	-1.8214	1.7939
523	-1.9402	1.5929
524	-1.7523	1.6356
525	-1.734	1.4692
526	-2.0417	1.4389
527	-1.7846	1.5013
528	-1.7322	1.4937
529	-1.5439	1.4833
530	-1.697	1.5909
531	-1.7958	1.432
532	-1.8067	1.6091
533	-1.8459	1.6906
534	-1.7053	1.85
535	-1.832	1.6146
536	-1.8494	1.6245
537	-1.757	1.459
538	-1.6928	1.4517
539	-1.8876	1.4467
540	-1.9117	1.3379
541	-1.35	1.3533
542	-1.6636	1.4617
543	-1.9786	1.5317
544	-1.573	1.7214
545	-1.8171	1.6266
546	-2.0403	1.8092
547	-1.5885	1.5615
548	-2.047	1.5178
549	-1.9445	1.4378
550	-1.6531	1.4958
551	-1.6734	1.3444
552	-2.0678	1.4046
553	-1.6215	1.3873
554	-1.7569	1.3251
555	-1.8605	1.3277
556	-1.638	1.4664
557	-1.6061	1.3833
558	-1.6443	1.5102
559	-1.8342	1.5955
560	-1.6903	1.8417
561	-1.6379	1.6828
562	-1.8619	1.6869
563	-1.7621	1.5471
564	-1.5075	1.6617
565	-1.823	1.4729
566	-1.9268	1.4479
567	-1.514	1.5233
568	-2.0296	1.438
569	-1.8524	1.4868
570	-1.7135	1.5503
571	-2.0835	1.4773
572	-1.9295	1.6586
573	-1.5739	1.4645
574	-1.7501	1.6238
575	-1.9578	1.6781
576	-1.5853	1.6608
577	-1.9338	1.5073
578	-2.0514	1.5891
579	-1.6151	1.4712
580	-1.6539	1.3306
581	-1.9707	1.3183
582	-1.7219	1.2619
583	-1.9391	1.2665
584	-2.1071	1.433
585	-1.5895	1.5598
586	-1.6386	1.5137
587	-1.8462	1.5295
588	-1.6784	1.7609
589	-1.756	1.6543
590	-2.125	1.6822
591	-1.8012	1.5633
592	-1.9401	1.6413
593	-2.0721	1.4717
594	-1.7171	1.35
595	-1.6814	1.3409
596	-1.6734	1.2848
597	-1.9316	1.3395
598	-1.7724	1.4222
599	-2.1145	1.5724
600	-1.8263	1.4396
601	-1.8618	1.5376
602	-1.7145	1.685
603	-2.0098	1.4989
604	-1.7723	1.7001
605	-1.5676	1.59
606	-1.986	1.6915
607	-1.848	1.433
608	-1.6988	1.4375
609	-2.1009	1.3348
610	-1.9253	1.3123
611	-1.5402	1.2796
612	-1.9961	1.4265
613	-1.8869	1.4735
614	-1.8486	1.6601
615	-2.0702	1.7121
616	-1.8954	1.637
617	-1.6341	1.4802
618	-2.0055	1.4903
619	-2.1072	1.3933
620	-1.4878	1.4267
621	-1.994	1.3583
622	-1.8848	1.4537
623	-1.6607	1.3603
624	-1.8048	1.3728
625	-2.1038	1.2851
626	-1.5122	1.4609
627	-1.7876	1.3518
628	-1.9868	1.6641
629	-1.7861	1.7179
630	-1.9381	1.6886
631	-2.1304	1.5128
632	-1.6064	1.6083
633	-1.8737	1.4146
634	-2.2039	1.4225
635	-1.6512	1.5426
636	-1.8194	1.393
637	-2.1769	1.3177
638	-1.8231	1.2525
639	-1.8857	1.1657
640	-1.8328	1.3391
641	-1.7574	1.2034
642	-1.8103	1.2849
643	-1.8604	1.5634
644	-1.9056	1.6811
645	-1.7826	1.8209
646	-2.0765	1.4631
647	-1.8695	1.495
648	-1.8855	1.49
649	-2.0282	1.5142
650	-2.035	1.4031
651	-1.8273	1.5587
652	-1.6365	1.3447
653	-2.1241	1.3822
654	-1.9215	1.2891
655	-1.6236	1.365
656	-1.9436	1.2277
657	-2.1385	1.4721
658	-1.7219	1.6701
659	-2.1793	1.7456
660	-2.0438	1.5366
661	-1.8857	1.4731
662	-2.0433	1.4841
663	-2.1496	1.433
664	-1.6142	1.3139
665	-1.8707	1.4153
666	-2.1118	1.3242
667	-1.8305	1.4169
668	-1.8994	1.1654
669	-1.8909	1.2804
670	-1.6798	1.2554
671	-1.8595	1.6368
672	-2.0774	1.6557
673	-1.9652	1.613
674	-2.2774	1.5058
675	-2.1885	1.6065
676	-1.5959	1.4809
677	-2.0298	1.4444
678	-2.0724	1.3384
679	-1.7418	1.2571
680	-2.1274	1.3167
681	-2.2505	1.3695
682	-1.6653	1.4486
683	-1.8393	1.5354
684	-2.2815	1.4887
685	-1.8015	1.6503
686	-1.8892	1.4325
687	-2.2229	1.41
688	-1.8407	1.3268
689	-1.7076	1.4209
690	-2.1823	1.3008
691	-1.775	1.3316
692	-1.8631	1.1958
693	-1.8356	1.2148
694	-1.8605	1.193
695	-1.7095	1.374
696	-1.7359	1.4583
697	-1.8382	1.7044
698	-1.936	1.5736
699	-1.8715	1.6177
700	-2.0218	1.4843
701	-1.7939	1.5141
702	-1.7511	1.4126
703	-2.101	1.3378
704	-1.8736	1.251
705	-1.6555	1.3984
706	-2.0843	1.276
707	-1.9468	1.3154
708	-1.83	1.272
709	-2.2018	1.2882
710	-2.0077	1.2398
711	-1.6948	1.5184
712	-2.0471	1.6539
713	-2.0407	1.659
714	-2.1099	1.4436
715	-2.1793	1.4358
716	-1.8714	1.404
717	-1.8301	1.4695
718	-2.0388	1.4818
719	-1.925	1.4656
720	-1.9622	1.363
721	-2.2127	1.3859
722	-1.9662	1.3054
723	-1.7286	1.4425
724	-2.236	1.1369
725	-2.0333	1.2679
726	-1.795	1.3687
727	-2.1916	1.3823
728	-2.2309	1.4145
729	-1.6214	1.6576
730	-2.1592	1.5677
731	-2.0205	1.5913
732	-1.7948	1.4225
733	-1.9316	1.4983
734	-2.245	1.3319
735	-1.6336	1.276
736	-1.8957	1.2864
737	-2.128	1.2014
738	-1.8946	1.2644
739	-2.0255	1.4355
740	-2.1726	1.5219
741	-1.7213	1.609
742	-1.9489	1.5179
743	-2.2626	1.3743
744	-1.7781	1.3329
745	-1.8945	1.3107
746	-2.362	1.2746
747	-1.9103	1.41
748	-1.9445	1.2522
749	-1.8072	1.258
750	-1.9304	1.3721
751	-1.8706	1.4601
752	-1.8279	1.5465
753	-2.0729	1.5803
754	-1.8661	1.4914
755	-1.9924	1.4443
756	-2.0224	1.327
757	-1.9434	1.2199
758	-1.9607	1.2145
759	-2.197	1.2653
760	-1.9926	1.3195
761	-1.6266	1.4789
762	-2.1501	1.2619
763	-2.0738	1.4423
764	-1.623	1.5372
765	-1.978	1.4754
766	-2.0672	1.5008
767	-1.9157	1.4167
768	-2.0656	1.3933
769	-2.2387	1.4132
770	-1.6585	1.3531
771	-1.9133	1.3604
772	-2.236	1.2079
773	-1.7037	1.2536
774	-1.8055	1.2172
775	-2.3405	1.3117
776	-1.8217	1.1932
777	-1.9329	1.1788
778	-2.3513	1.2734
779	-1.8715	1.591
780	-1.8137	1.5865
781	-2.3494	1.541
782	-1.8935	1.441
783	-2.0867	1.488
784	-2.1021	1.3945
785	-1.7382	1.4543
786	-1.819	1.2508
787	-2.2683	1.3608
788	-1.7617	1.151
789	-1.9166	1.218
790	-1.9914	1.2111
791	-1.9012	1.2599
792	-1.7738	1.216
793	-1.9891	1.351
794	-1.9251	1.3053
795	-1.8258	1.4647
796	-1.7794	1.6541
797	-2.1379	1.4923
798	-1.9158	1.5145
799	-1.7708	1.3777
800	-2.2189	1.3832
801	-2.008	1.2991
802	-1.7342	1.3485
803	-2.0121	1.2847
804	-2.0973	1.2267
805	-2.3492	1.1875
806	-2.0594	1.3535
807	-1.885	1.2299
808	-2.1975	1.4238
809	-1.9586	1.3421
810	-1.975	1.5349
811	-1.8084	1.5115
812	-2.1515	1.5775
813	-1.9103	1.3216
814	-1.6907	1.3268
815	-2.1359	1.2115
816	-1.9849	1.2338
817	-1.8513	1.3102
818	-2.2694	1.1912
819	-2.0548	1.1697
820	-1.7033	1.0735
821	-2.117	1.2528
822	-2.0584	1.414
823	-2.0831	1.4209
824	-2.1952	1.6608
825	-1.9283	1.3894
826	-1.7907	1.3118
827	-2.1322	1.3352
828	-1.9488	1.3355
829	-1.9058	1.2383
830	-2.2044	1.2545
831	-2.0565	1.1779
832	-1.6867	1.1251
833	-2.2355	1.2531
834	-2.0833	1.4071
835	-1.7428	1.548
836	-2.055	1.6342
837	-2.2906	1.359
838	-1.6186	1.3251
839	-1.9814	1.1574
840	-2.0762	1.2087
841	-1.8241	1.212
842	-2.3305	1.3358
843	-2.1514	1.0241
844	-1.8315	1.0935
845	-2.1142	1.2771
846	-2.308	1.2639
847	-1.6809	1.3505
848	-1.9748	1.615
849	-2.1843	1.4858
850	-1.8278	1.4685
851	-2.2818	1.3611
852	-2.2709	1.4152
853	-1.8135	1.3902
854	-1.9831	1.2695
855	-2.1899	1.2682
856	-1.8666	1.3555
857	-1.9144	1.1908
858	-2.1777	1.2491
859	-2.0011	1.1815
860	-1.8551	1.1017
861	-2.3519	1.2518
862	-1.9213	1.3591
863	-2.0869	1.5191
864	-2.0361	1.6694
865	-1.8699	1.3672
866	-1.863	1.2448
867	-2.2634	1.3185
868	-1.8481	1.2121
869	-1.9897	1.1994
870	-2.072	1.3166
871	-1.9869	1.2983
872	-1.8752	1.4413
873	-2.1318	1.2304
874	-1.9956	1.3891
875	-1.9382	1.4042
876	-1.9539	1.4747
877	-2.1754	1.3423
878	-1.9827	1.3901
879	-1.5372	1.267
880	-1.976	1.2257
881	-2.069	1.2721
882	-1.8236	1.1036
883	-2.1926	1.0874
884	-2.1626	1.1723
885	-1.7365	1.3204
886	-1.9063	1.1618
887	-2.3382	1.2052
888	-1.7793	1.4717
889	-2.048	1.4922
890	-2.3325	1.5661
891	-1.7974	1.3707
892	-1.8681	1.3925
893	-2.4027	1.2751
894	-1.894	1.2907
895	-1.9388	1.321
896	-2.1548	1.2903
897	-2.0384	1.2015
898	-1.8202	1.2356
899	-2.1467	1.1827
900	-1.884	1.3681
901	-1.949	1.2049
902	-1.8784	1.3569
903	-2.037	1.4399
904	-1.8452	1.4379
905	-1.8375	1.3725
906	-1.9745	1.4796
907	-2.0608	1.2323
908	-2.0026	1.2777
909	-2.1605	1.2726
910	-1.937	1.1422
911	-1.9157	1.1
912	-2.258	1.0585
913	-2.005	1.2383
914	-1.8413	1.2176
915	-2.1815	1.4773
916	-2.1073	1.359
917	-1.9089	1.5375
918	-2.0083	1.3669
919	-2.1629	1.293
920	-1.8105	1.3322
921	-2.0387	1.2473
922	-2.2981	1.2039
923	-1.7562	1.3089
924	-2.2161	1.1568
925	-2.2277	1.2557
926	-1.8669	1.0991
927	-2.188	1.1776
928	-2.4099	1.0272
929	-1.7842	1.3221
930	-1.8625	1.3895
931	-2.3345	1.5972
932	-1.8877	1.4215
933	-1.864	1.2532
934	-1.8985	1.1995
935	-2.0997	1.2834
936	-1.9078	1.271
937	-1.7792	1.1995
938	-2.2049	1.1879
939	-2.0148	1.153
940	-2.0243	1.2163
941	-2.3158	1.3405
942	-2.0742	1.1147
943	-1.7821	1.4151
944	-1.9561	1.4058
945	-2.3095	1.4995
946	-1.7382	1.3188
947	-1.9755	1.2486
948	-2.154	1.2165
949	-1.7721	1.1604
950	-1.7295	1.139
951	-2.0166	1.2958
952	-1.8589	1.0885
953	-1.8054	1.1079
954	-2.3106	1.1959
955	-1.9345	1.4122
956	-2.3638	1.4613
957	-2.2542	1.4761
958	-1.7583	1.2658
959	-2.3454	1.308
960	-2.1428	1.2934
961	-1.9903	1.2274
962	-2.2407	1.1157
963	-2.2287	1.2161
964	-1.7946	1.0017
965	-2.0557	1.1632
966	-2.4043	1.1355
967	-1.8732	1.2164
968	-2.0538	1.1841
969	-2.4509	1.3597
970	-1.9436	1.5126
971	-2.0291	1.4371
972	-2.2858	1.3771
973	-2.1555	1.2745
974	-2.4663	1.3411
975	-2.3225	1.1756
976	-1.8716	1.2257
977	-2.4022	1.1682
978	-2.2468	1.1248
979	-2.0209	1.0944
980	-2.1437	1.1723
981	-2.4307	1.1763
982	-1.8507	1.3624
983	-2.3871	1.3351
984	-2.2136	1.513
985	-2.2543	1.4203
986	-2.4162	1.2096
987	-2.1709	1.2327
988	-2.1973	1.2676
989	-2.2271	1.1711
990	-2.2069	1.2332
991	-2.0139	1.149
992	-2.3926	1.2646
993	-2.2376	1.326
994	-1.9977	1.4846
995	-2.3915	1.4208
996	-2.2972	1.3167
997	-2.2264	1.2128
998	-2.4657	1.1564
999	-2.3489	1.168
1000	-2.0451	1.0646
1001	-2.2846	1.0301
1002	-2.5352	1.1805
1003	-2.0222	1.1754
1004	-2.496	1.3656
1005	-2.4457	1.22
1006	-2.1521	1.3351
1007	-2.511	1.3576
1008	-2.6093	1.4282
1009	-2.0525	1.3488
1010	-2.1987	1.314
1011	-2.6552	1.21
1012	-2.1673	1.1621
1013	-2.2137	1.2093
1014	-2.3935	1.0325
1015	-2.264	1.0962
1016	-2.2497	0.99809
1017	-2.2527	1.1351
1018	-2.353	1.1968
1019	-2.3505	1.3377
1020	-2.5784	1.4515
1021	-2.4397	1.3621
1022	-2.3569	1.3911
1023	-2.2713	1.2298
1024	-2.5704	1.2178
1025	-2.4254	1.2315
1026	-2.1882	1.1864
1027	-2.6167	1.1667
1028	-2.5614	1.2737
1029	-2.1069	1.02
1030	-2.6304	1.0854
1031	-2.4577	1.1745
1032	-2.4056	1.3454
1033	-2.5436	1.428
1034	-2.4609	1.4625
1035	-2.1807	1.2909
1036	-2.61	1.3045
1037	-2.418	1.1278
1038	-2.317	1.1594
1039	-2.6037	1.0732
1040	-2.5485	1.1441
1041	-2.1573	1.0195
1042	-2.6556	1.1821
1043	-2.544	1.1084
1044	-2.2284	1.2072
1045	-2.5271	1.1535
1046	-2.7218	1.3957
1047	-2.1259	1.4001
1048	-2.4942	1.4101
1049	-2.532	1.2601
1050	-2.2409	1.2667
1051	-2.341	1.1059
1052	-2.7192	1.1279
1053	-2.155	1.1625
1054	-2.3427	1.1916
1055	-2.6568	1.1708
1056	-2.3544	1.0667
1057	-2.4598	1.1218
1058	-2.5169	1.0603
1059	-2.2493	1.1843
1060	-2.4114	1.1135
1061	-2.6296	1.0485
1062	-2.3257	1.2757
1063	-2.3865	1.4131
1064	-2.8303	1.5314
1065	-2.411	1.2779
1066	-2.4378	1.2159
1067	-2.2686	1.2974
1068	-2.4861	1.1565
1069	-2.3827	1.2003
1070	-2.3109	1.2194
1071	-2.569	1.1001
1072	-2.3982	1.1735
1073	-2.4734	1.1123
1074	-2.5541	1.2913
1075	-2.4691	1.3678
1076	-2.4649	1.4091
1077	-2.6981	1.3197
1078	-2.5289	1.253
1079	-2.1649	1.1471
1080	-2.6625	1.0952
1081	-2.5972	1.0447
1082	-2.1691	1.1452
1083	-2.3814	1.1206
1084	-2.6696	1.2959
1085	-2.2199	1.0929
1086	-2.3231	1.273
1087	-2.723	1.4013
1088	-2.3317	1.3059
1089	-2.5218	1.2065
1090	-2.7288	1.2079
1091	-2.4006	1.189
1092	-2.453	1.2195
1093	-2.9013	1.2245
1094	-2.4774	1.3268
1095	-2.4741	1.1819
1096	-2.2417	1.1492
1097	-2.6265	1.0947
1098	-2.4072	1.224
1099	-2.3764	1.0075
1100	-2.5653	1.126
1101	-2.5147	1.2229
1102	-2.3443	0.98984
1103	-2.7376	1.03
1104	-2.5622	0.91983
1105	-2.3282	0.984
1106	-2.6225	1.1092
1107	-2.6543	1.3565
1108	-2.3093	1.4413
1109	-2.3532	1.5312
1110	-2.581	1.2463
1111	-2.2528	1.2296
1112	-2.2909	1.2411
1113	-2.8391	1.1906
1114	-2.3249	1.145
1115	-2.4229	1.241
1116	-2.7836	1.0588
1117	-2.4034	1.0648
1118	-2.3299	1.0213
1119	-2.8553	1.0683
1120	-2.4024	1.0304
1121	-2.5983	1.2427
1122	-2.8305	1.3285
1123	-2.3862	1.3494
1124	-2.4419	1.3547
1125	-2.67	1.35
1126	-2.5176	1.2023
1127	-2.3401	1.2331
1128	-2.7193	1.0301
1129	-2.3966	1.1576
1130	-2.5006	1.0621
1131	-2.5054	1.156
1132	-2.4761	1.0418
1133	-2.38	0.91798
1134	-2.3343	1.109
1135	-2.6932	1.3418
1136	-2.4729	1.2194
1137	-2.3448	1.2615
1138	-2.7398	1.4075
1139	-2.5596	1.2815
1140	-2.2299	1.356
1141	-2.4845	1.2431
1142	-2.768	1.1571
1143	-2.2531	1.1264
1144	-2.7932	1.0771
1145	-2.6574	1.0099
1146	-2.4309	1.242
1147	-2.877	1.048
1148	-2.7743	1.1231
1149	-2.317	1.1003
1150	-2.5681	1.2059
1151	-2.8049	1.1894
1152	-2.4803	1.4522
1153	-2.6233	1.3183
1154	-2.9567	1.2653
1155	-2.4312	1.1908
1156	-2.3996	1.0624
1157	-2.9071	1.0396
1158	-2.4626	1.0181
1159	-2.6152	1.02
1160	-2.7561	1.051
1161	-2.4174	1.084
1162	-2.3896	1.2512
1163	-2.4141	1.1777
1164	-2.6362	1.1662
1165	-2.4519	1.4031
1166	-2.3424	1.2758
1167	-2.7105	1.3095
1168	-2.5646	1.2167
1169	-2.6303	1.1539
1170	-2.79	1.0614
1171	-2.6043	1.0563
1172	-2.4042	1.0553
1173	-2.6458	1.1151
1174	-2.7407	0.87212
1175	-2.3543	1.0758
1176	-2.6895	1.1609
1177	-2.9108	1.3766
1178	-2.2921	1.3362
1179	-2.4015	1.2159
1180	-2.9316	1.2074
1181	-2.4008	1.1985
1182	-2.4283	1.1443
1183	-2.5642	1.2042
1184	-2.5397	1.0679
1185	-2.4776	1.0935
1186	-2.4559	1.1661
1187	-2.6193	1.1397
1188	-2.5899	1.0485
1189	-2.7989	1.157
1190	-2.7042	1.0103
1191	-2.6048	1.1086
1192	-2.5059	1.2153
1193	-2.8317	1.3335
1194	-2.6845	1.2462
1195	-2.4334	1.377
1196	-2.885	1.1202
1197	-2.8335	1.2146
1198	-2.3009	1.082
1199	-2.5087	1.0543
1200	-2.8934	1.0646
1201	-2.4372	0.99483
1202	-2.5301	1.0825
1203	-2.873	0.96309
1204	-2.4684	1.0998
1205	-2.5647	1.2527
1206	-2.5048	1.3968
1207	-2.6713	1.3857
1208	-2.4348	1.1891
1209	-2.4171	1.2079
1210	-2.762	1.0437
1211	-2.5023	1.0319
1212	-2.3412	1.0792
1213	-2.6808	1.1361
1214	-2.6155	1.0551
1215	-2.5559	1.0514
1216	-2.7872	1.1351
1217	-2.6517	1.3108
1218	-2.4273	1.1661
1219	-2.6454	1.3561
1220	-2.7677	1.2305
1221	-2.9736	1.2274
1222	-2.721	1.132
1223	-2.5154	0.99559
1224	-2.7098	0.97207
1225	-2.6095	0.89976
1226	-2.6462	0.98931
1227	-2.8896	0.97009
1228	-2.7276	1.1899
1229	-2.6039	1.0766
1230	-2.4429	1.362
1231	-2.6912	1.366
1232	-2.7231	1.3296
1233	-2.2927	1.1321
1234	-2.5804	1.2347
1235	-2.9293	1.1307
1236	-2.401	1.1339
1237	-2.6299	1.1469
1238	-2.924	1.0916
1239	-2.4871	1.0151
1240	-2.542	1.0462
1241	-2.7749	0.88719
1242	-2.5148	0.98862
1243	-2.5851	1.1144
1244	-3.055	1.3331
1245	-2.6176	1.2758
1246	-2.6939	1.3655
1247	-2.6407	1.2026
1248	-2.6369	1.203
1249	-2.4713	1.0441
1250	-2.9906	1.0082
1251	-2.5345	1.0398
1252	-2.7781	1.0352
1253	-2.8855	0.97846
1254	-2.4215	1.0856
1255	-2.6314	1.0649
1256	-2.955	1.2351
1257	-2.5175	1.1088
1258	-2.8872	1.3222
1259	-3.0414	1.3359
1260	-2.5152	1.2573
1261	-2.6364	1.079
1262	-2.7027	1.1522
1263	-2.6061	1.0274
1264	-2.5871	1.0786
1265	-2.6926	1.1242
1266	-2.8124	1.0945
1267	-2.5622	0.93882
1268	-2.8094	0.93903
1269	-2.5994	1.0585
1270	-2.7039	1.0183
1271	-2.7203	1.2808
1272	-2.6934	1.2729
1273	-2.6254	1.3988
1274	-2.6344	1.1886
1275	-2.8756	1.1163
1276	-2.6746	1.1441
1277	-2.2689	1.0849
1278	-2.7626	1.0181
1279	-2.7434	1.1265
1280	-2.5959	0.98312
1281	-2.9776	0.973
1282	-2.8005	0.98492
1283	-2.5315	1.1222
1284	-2.7838	1.2003
1285	-2.9164	1.3255
1286	-2.5768	1.2485
1287	-2.9829	1.2236
1288	-3.0391	1.1082
1289	-2.5337	1.1077
1290	-2.6523	1.0781
1291	-2.6996	1.0473
1292	-2.6173	0.88518
1293	-2.5677	0.95779
1294	-2.6109	0.99493
1295	-2.8175	0.90245
1296	-2.6827	1.106
1297	-2.6853	1.2338
1298	-2.8096	1.4274
1299	-2.7755	1.1873
1300	-2.5995	1.2476
1301	-2.9896	1.2624
1302	-2.8118	1.091
1303	-2.5434	0.99304
1304	-2.8035	0.93474
1305	-2.9247	0.92074
1306	-2.5948	1.0141
1307	-3.0182	0.90891
1308	-3.0415	1.0691
1309	-2.5516	0.93775
1310	-2.6828	1.1496
1311	-2.7618	1.2967
1312	-2.6222	1.2259
1313	-2.5951	1.189
1314	-2.6737	1.2052
1315	-2.8061	1.1448
1316	-2.7152	1.198
1317	-2.598	1.0918
1318	-2.8536	1.029
1319	-2.7182	0.96159
1320	-2.6564	1.0282
1321	-2.9917	1.0953
1322	-2.7741	1.0712
1323	-2.5895	1.0986
1324	-2.9165	1.1601
1325	-2.8779	1.2906
1326	-2.6386	1.3089
1327	-3.1089	1.1966
1328	-2.9784	1.1411
1329	-2.574	0.97927
1330	-2.7573	1.0579
1331	-2.9671	0.94041
1332	-2.5936	1.0594
1333	-2.6375	0.92207
1334	-2.8538	0.97092
1335	-2.7198	0.91862
1336	-2.7658	1.0233
1337	-2.739	1.0243
1338	-2.9179	1.2071
1339	-2.7066	1.3707
1340	-2.811	1.2943
1341	-2.8851	1.0814
1342	-2.7686	1.0854
1343	-2.7056	1.0367
1344	-2.9455	1.2058
1345	-2.9293	1.1683
1346	-2.3671	1.2249
1347	-2.7294	1.1648
1348	-2.9707	1.1155
1349	-2.6292	0.94869
1350	-2.9425	1.072
1351	-3.0585	0.90911
1352	-2.5724	0.90945
1353	-2.722	0.95849
1354	-3.1545	1.1584
1355	-2.6322	0.97648
1356	-2.8679	1.1185
1357	-3.086	1.304
1358	-2.6751	1.2321
1359	-2.7214	1.346
1360	-3.1689	1.146
1361	-2.7536	1.0376
1362	-2.7959	1.078
1363	-2.9733	0.95169
1364	-2.9065	0.96869
1365	-2.6945	0.98502
1366	-2.9814	1.0102
1367	-2.7486	1.1907
1368	-2.8197	1.1435
1369	-2.7526	1.3026
1370	-2.8918	1.1509
1371	-2.7229	1.1135
1372	-2.5944	1.0881
1373	-2.971	1.037
1374	-2.8259	1.0146
1375	-2.5991	1.1748
1376	-3.0954	0.95135
1377	-2.9414	0.93105
1378	-2.5693	0.97877
1379	-2.9703	1.1746
1380	-2.9348	1.3079
1381	-3.055	1.2511
1382	-3.0351	1.0572
1383	-2.7866	1.046
1384	-2.4626	1.0275
1385	-2.917	1.0632
1386	-2.9249	0.93219
1387	-2.6742	1.0623
1388	-2.9521	0.93479
1389	-3.0999	1.0638
1390	-2.6086	0.86841
1391	-3.1391	0.9452
1392	-3.0084	1.1154
1393	-2.7348	1.3011
1394	-3.1214	1.2348
1395	-3.1889	1.2804
1396	-2.6042	1.1548
1397	-2.753	1.2149
1398	-3.2329	1.0734
1399	-2.7155	1.0053
1400	-2.7511	1.0124
1401	-2.9019	0.92363
1402	-2.8276	0.97759
1403	-2.7759	0.94938
1404	-2.7392	1.0975
1405	-2.9284	0.87024
1406	-2.8716	0.95853
1407	-3.0219	1.2161
1408	-3.0306	1.1446
1409	-2.8855	1.1434
1410	-2.7264	1.2243
1411	-2.9981	1.1376
1412	-2.9994	1.1765
1413	-2.6435	1.0433
1414	-2.9966	0.99307
1415	-3.1961	0.9886
1416	-2.5548	0.94963
1417	-2.6662	0.91347
1418	-3.2126	1.0654
1419	-2.6638	0.99909
1420	-2.7525	1.0438
1421	-3.0095	1.0133
1422	-2.9348	1.1919
1423	-3.163	1.2765
1424	-3.0114	1.2749
1425	-2.6285	1.1547
1426	-2.917	1.1935
1427	-3.0644	0.98725
1428	-2.7222	0.92827
1429	-2.8196	1.0198
1430	-3.2001	0.85813
1431	-2.6744	0.91418
1432	-2.8612	1.146
1433	-3.175	0.98065
1434	-2.8839	1.1423
1435	-3.0138	1.2192
1436	-3.1233	1.2169
1437	-2.7485	1.1659
1438	-2.7283	1.1573
1439	-3.1928	1.0523
1440	-2.8373	1.1296
1441	-3.196	0.92125
1442	-3.2418	0.94573
1443	-2.6194	1.0727
1444	-3.0708	0.97116
1445	-3.0478	0.95109
1446	-2.7297	1.0187
1447	-2.7949	1.2113
1448	-3.0995	1.1756
1449	-2.6299	1.0482
1450	-2.7311	1.1054
1451	-3.2617	0.98449
1452	-2.7488	1.0626
1453	-2.8892	1.0414
1454	-3.3195	1.001
1455	-2.7896	1.0443
1456	-2.7866	0.83445
1457	-3.2316	0.87468
1458	-2.8771	0.95734
1459	-3.141	1.0962
1460	-3.2733	1.0195
1461	-2.6371	0.96804
1462	-2.888	1.1898
1463	-3.2349	1.2832
1464	-2.7299	1.3331
1465	-3.0202	1.1654
1466	-3.3054	1.0589
1467	-2.7292	1.0353
1468	-2.8253	1.0059
1469	-3.333	0.92234
1470	-2.8341	0.86032
1471	-2.8918	0.95254
1472	-3.1176	1.129
1473	-2.9583	1.1498
1474	-2.7632	1.3
1475	-3.1042	1.1611
1476	-2.8231	1.0391
1477	-2.8961	1.045
1478	-2.8272	0.91392
1479	-2.9661	0.90622
1480	-2.7852	1.0781
1481	-2.7772	0.92542
1482	-2.9092	1.0209
1483	-2.9996	1.0983
1484	-2.9326	1.1508
1485	-3.0957	1.1384
1486	-2.8756	1.172
1487	-2.8421	1.0814
1488	-3.1877	1.1308
1489	-2.9453	0.94477
1490	-2.7661	0.93023
1491	-3.1247	0.92659
1492	-3.0398	0.90995
1493	-2.8274	0.89568
1494	-2.9196	1.0503
1495	-3.1154	0.87564
1496	-2.7286	0.92884
1497	-2.9459	1.1261
1498	-3.2194	1.2507
1499	-2.68	1.2069
1500	-3.1099	1.0689
1501	-3.1796	1.1251
1502	-2.7832	1.0396
1503	-3.0838	1.1608
1504	-3.3315	1.0631
1505	-2.7249	1.1587
1506	-2.7765	1.0119
1507	-3.1788	0.98153
1508	-2.8257	1.0202
1509	-2.8436	0.82854
1510	-3.214	0.8363
1511	-2.9816	0.87434
1512	-3.3704	0.98741
1513	-3.1978	1.1385
1514	-2.7143	0.83237
1515	-2.9112	0.84463
1516	-3.3226	0.96114
1517	-2.8021	0.84853
1518	-2.8323	1.0044
1519	-2.9721	1.2554
1520	-2.8958	1.3046
1521	-2.8798	1.2735
1522	-3.399	1.1221
1523	-2.9239	1.1442
1524	-2.9736	0.98737
1525	-2.8466	1.0149
1526	-2.985	0.95283
1527	-2.957	0.99609
1528	-2.9904	1.0108
1529	-3.108	1.0652
1530	-2.9749	1.1096
1531	-3.3066	1.1666
1532	-3.0437	1.0799
1533	-3.0208	1.1059
1534	-2.7663	0.99613
1535	-3.2038	0.9645
1536	-2.9993	0.85224
1537	-2.8377	1.0345
1538	-3.0644	0.77654
1539	-3.1168	1.0233
1540	-2.6394	0.86214
1541	-3.0282	0.98008
1542	-3.0838	0.91813
1543	-2.9928	1.0252
1544	-3.2458	1.222
1545	-3.2559	1.2788
1546	-2.7479	1.1481
1547	-3.1636	1.1728
1548	-3.2903	0.9904
1549	-2.771	0.96673
1550	-2.9432	0.9865
1551	-3.1519	0.82696
1552	-2.8472	0.79465
1553	-2.9164	0.95457
1554	-3.2402	0.78333
1555	-2.9633	0.9087
1556	-2.876	1.0033
1557	-3.4084	1.185
1558	-2.9532	1.1401
1559	-3.1893	1.0835
1560	-3.2745	1.2197
1561	-2.8008	1.1484
1562	-2.9878	1.1561
1563	-3.3901	0.92463
1564	-2.8736	0.94788
1565	-3.168	0.95292
1566	-3.4454	1.0862
1567	-2.8825	0.83495
1568	-3.0095	0.94387
1569	-3.4748	0.91302
1570	-3.0055	1.1195
1571	-3.1056	1.154
1572	-3.4403	1.2716
1573	-3.0552	1.1443
1574	-2.971	1.0109
1575	-3.4784	0.96467
1576	-3.0343	0.93997
1577	-3.1809	0.91221
1578	-3.0744	0.86438
1579	-2.9864	0.93158
1580	-2.9144	0.81141
1581	-3.1542	1.0134
1582	-2.9575	0.94955
1583	-2.9883	1.1308
1584	-3.0754	1.0996
1585	-3.043	1.2587
1586	-3.0426	1.1229
1587	-2.8681	1.1591
1588	-3.2542	0.93452
1589	-3.0338	0.94029
1590	-2.8451	1.0085
1591	-3.1944	0.98833
1592	-3.1294	0.94491
1593	-2.947	1.0434
1594	-3.09	0.90245
1595	-3.1522	1.0241
1596	-2.8792	0.81966
1597	-3.175	0.99543
1598	-3.3204	1.0777
1599	-2.8338	1.1356
1600	-3.3816	1.1424
1601	-3.2214	1.1948
1602	-2.9841	1.0277
1603	-3.4288	1.0369
1604	-3.3645	0.83102
1605	-2.8394	0.79707
1606	-3.0406	0.84936
1607	-3.4338	0.74585
1608	-2.9681	0.95255
1609	-3.0497	1.0259
1610	-3.3553	1.1397
1611	-3.0059	1.0662
1612	-3.0761	0.93282
1613	-3.1693	1.1065
1614	-3.1072	1.0786
1615	-3.0957	1.1884
1616	-2.8943	1.0702
1617	-3.2718	1.0045
1618	-3.1057	0.93907
1619	-2.827	0.86007
1620	-3.3125	0.82162
1621	-3.1447	0.89963
1622	-3.0073	1.0429
1623	-3.422	0.8983
1624	-3.2179	1.1313
1625	-2.8907	1.0913
1626	-3.2578	1.2932
1627	-3.243	1.0975
1628	-3.3071	1.0307
1629	-3.3841	1.0294
1630	-3.0812	0.92461
1631	-3.0463	0.87231
1632	-3.2334	0.90413
1633	-3.1399	1.0629
1634	-3.1949	0.93942
1635	-3.3969	0.98594
1636	-3.1672	1.1177
1637	-2.9673	0.92772
1638	-3.4133	1.1133
1639	-3.2475	1.0914
1640	-3.0436	1.0988
1641	-3.4673	1.1499
1642	-3.3826	1.0736
1643	-2.8611	0.91904
1644	-3.4214	1.003
1645	-3.2413	0.81216
1646	-3.0661	0.95831
1647	-3.2551	0.76889
1648	-3.3804	0.77093
1649	-2.8776	0.79334
1650	-3.0789	0.82294
1651	-3.3598	0.81381
1652	-2.9591	0.93656
1653	-3.077	0.87057
1654	-3.5293	0.66604
1655	-3.0462	0.75392
1656	-3.0516	0.96228
1657	-3.4613	1.0902
1658	-3.1591	0.89007
1659	-3.5009	0.87909
1660	-3.5347	1.0172
1661	-2.9194	1.2029
1662	-3.3402	1.3192
1663	-3.3592	1.104
1664	-3.0087	1.1137
1665	-3.0474	1.0333
1666	-3.2644	1.0725
1667	-2.9516	1.0297
1668	-2.9744	0.97388
1669	-3.5006	0.90152
1670	-3.0147	0.96697
1671	-3.0964	0.95697
1672	-3.4193	1.1114
1673	-3.1125	0.85471
1674	-3.0023	1.0589
1675	-3.5521	1.0247
1676	-3.0695	1.1562
1677	-3.2386	1.1803
1678	-3.4124	1.1754
1679	-3.0747	0.92067
1680	-3.0921	0.99394
1681	-3.2289	0.78143
1682	-3.2723	0.74282
1683	-3.015	0.79437
1684	-3.2387	0.92216
1685	-3.0669	0.8278
1686	-3.1264	0.99714
1687	-3.0386	0.9055
1688	-3.2443	0.91939
1689	-3.0475	1.1544
1690	-3.0323	1.2122
1691	-3.1666	1.1455
1692	-3.2654	1.1135
1693	-3.2232	1.012
1694	-3.3673	1.0273
1695	-3.1431	0.85655
1696	-3.1602	0.94044
1697	-3.4168	0.89384
1698	-3.1993	0.84629
1699	-3.0967	0.83906
1700	-3.3412	0.92668
1701	-3.3407	1.0697
1702	-3.1887	1.1415
1703	-3.3609	1.1128
1704	-3.3067	1.1943
1705	-3.0989	1.0295
1706	-3.4076	0.98195
1707	-3.4568	0.84171
1708	-3.0331	1.0295
1709	-3.5618	0.75976
1710	-3.3987	0.86522
1711	-3.063	0.8644
1712	-3.1799	0.72869
1713	-3.3121	0.9416
1714	-3.2336	0.80947
1715	-3.5421	0.94262
1716	-3.4158	1.1651
1717	-3.0942	1.203
1718	-3.6035	1.1113
1719	-3.4305	0.96311
1720	-3.0845	1.034
1721	-3.1761	0.94989
1722	-3.3444	1.043
1723	-3.2065	1.0455
1724	-3.4662	1.0791
1725	-3.5263	0.92183
1726	-3.0412	0.882
1727	-3.4995	0.74959
1728	-3.4968	1.0192
1729	-3.0995	0.7415
1730	-3.3481	0.93587
1731	-3.4839	1.0022
1732	-3.0604	1.0194
1733	-3.0045	1.0256
1734	-3.1638	1.1902
1735	-3.1722	1.0576
1736	-3.23	1.1538
1737	-3.3618	1.0101
1738	-3.2662	0.9526
1739	-3.1807	0.84269
1740	-3.0573	0.82261
1741	-3.4454	0.72181
1742	-3.249	0.98136
1743	-3.1862	0.91101
1744	-3.4962	1.0954
1745	-3.363	0.83059
1746	-2.9893	0.93929
1747	-3.5357	0.74509
1748	-3.3821	0.92415
1749	-3.0542	1.0765
1750	-3.3809	1.1358
1751	-3.5825	1.1291
1752	-2.9309	1.0949
1753	-3.3282	1.0171
1754	-3.3699	0.92953
1755	-3.1563	0.85489
1756	-3.6471	0.8761
1757	-3.4488	0.9262
1758	-3.1709	0.82184
1759	-3.491	0.86542
1760	-3.6344	0.88464
1761	-2.9965	1.0762
1762	-3.372	0.88289
1763	-3.4521	1.097
1764	-3.0859	1.1492
1765	-3.137	1.1503
1766	-3.3915	1.0448
1767	-3.0372	1.0398
1768	-3.0969	0.91058
1769	-3.6497	0.92801
1770	-3.1265	0.97018
1771	-3.256	0.87771
1772	-3.7099	0.88281
1773	-3.1826	0.96046
1774	-3.1678	0.79001
1775	-3.6406	0.70652
1776	-3.2576	0.78976
1777	-3.5201	0.88631
1778	-3.6489	0.86914
1779	-3.0313	1.1848
1780	-3.2777	1.1529
1781	-3.6258	1.1808
1782	-3.1245	1.0201
1783	-3.4224	1.0097
1784	-3.7001	0.94824
1785	-3.1219	0.84351
1786	-3.2316	0.81947
1787	-3.7288	0.8987
1788	-3.2336	0.73064
1789	-3.305	0.82282
1790	-3.5739	0.81108
1791	-3.329	0.96882
1792	-3.1698	0.9078
1793	-3.5732	0.97586
1794	-3.23	1.0735
1795	-3.3244	1.1842
1796	-3.3026	1.1494
1797	-3.3206	1.0459
1798	-3.1923	0.90033
1799	-3.2478	0.8903
1800	-3.3049	0.88168
1801	-3.4405	0.98942
1802	-3.4341	0.99018
1803	-3.4621	0.93301
1804	-3.2824	0.8732
1805	-3.3391	0.89482
1806	-3.5312	0.8933
1807	-3.3299	0.79777
1808	-3.1295	0.83907
1809	-3.3942	0.77157
1810	-3.4649	0.88616
1811	-3.0917	0.79394
1812	-3.4681	0.91484
1813	-3.6676	0.93948
1814	-3.0525	1.1987
1815	-3.6015	1.0356
1816	-3.4276	1.115
1817	-3.3186	1.0688
1818	-3.4303	1.0368
1819	-3.5516	0.90786
1820	-3.1117	0.96992
1821	-3.5934	0.89839
1822	-3.4212	0.91162
1823	-3.2706	0.75477
1824	-3.5617	0.9172
1825	-3.5931	1.0228
1826	-3.1352	0.91244
1827	-3.6601	0.87905
1828	-3.5513	0.96675
1829	-3.22	0.84247
1830	-3.5396	0.95829
1831	-3.7343	0.8177
1832	-3.1073	0.94959
1833	-3.1627	0.85034
1834	-3.5429	0.92823
1835	-3.236	0.69569
1836	-3.4613	0.78463
1837	-3.8069	0.91007
1838	-3.2946	1.2605
1839	-3.3892	1.1081
1840	-3.4589	1.0167
1841	-3.403	1.049
1842	-3.3516	1.0503
1843	-3.2024	0.95629
1844	-3.3113	0.99946
1845	-3.5276	0.82971
1846	-3.8073	0.91231
1847	-3.3538	0.6938
1848	-3.1782	0.76244
1849	-3.4577	0.91943
1850	-3.2744	0.92197
1851	-3.3121	0.9733
1852	-3.5541	1.122
1853	-3.414	1.1817
1854	-3.2843	1.0365
1855	-3.8031	1.0249
1856	-3.349	0.89266
1857	-3.5568	0.87825
1858	-3.5975	0.77037
1859	-3.2443	0.78113
1860	-3.3669	0.89472
1861	-3.794	0.9959
1862	-3.2847	0.89547
1863	-3.5402	0.91933
1864	-3.7978	1.0219
1865	-3.3147	1.1211
1866	-3.4059	1.1007
1867	-3.8688	1.0623
1868	-3.4159	0.89331
1869	-3.3991	0.97191
1870	-3.2903	0.80906
1871	-3.3056	0.72351
1872	-3.5131	0.78187
1873	-3.6742	0.73903
1874	-3.3705	0.89112
1875	-3.3596	1.0355
1876	-3.7058	0.77489
1877	-3.4265	0.63704
1878	-3.416	0.74828
1879	-3.4776	0.93184
1880	-3.66	1.1833
1881	-3.3582	1.099
1882	-3.4151	1.1283
1883	-3.4138	1.0082
1884	-3.403	0.95233
1885	-3.2187	0.96289
1886	-3.6116	0.80116
1887	-3.4103	0.81427
1888	-3.2011	0.73092
1889	-3.5743	0.769
1890	-3.4925	0.87237
1891	-3.3028	0.90017
1892	-3.4366	1.0529
1893	-3.531	0.9463
1894	-3.2381	1.1216
1895	-3.5257	1.1335
1896	-3.6989	1.0611
1897	-3.1971	0.82334
1898	-3.7447	0.78169
1899	-3.5918	0.87559
1900	-3.3465	0.81198
1901	-3.7868	0.81513
1902	-3.7403	0.88305
1903	-3.207	1.0797
1904	-3.4039	1.1309
1905	-3.8093	0.85754
1906	-3.3354	0.93729
1907	-3.4151	0.79581
1908	-3.7148	0.89697
1909	-3.3772	0.74879
1910	-3.4436	0.88727
1911	-3.533	0.67119
1912	-3.4777	0.72564
1913	-3.4648	0.84806
1914	-3.2625	0.9244
1915	-3.641	1.1958
1916	-3.4777	1.0883
1917	-3.1973	1.1132
1918	-3.6832	0.93201
1919	-3.5153	1.0583
1920	-3.3787	0.88745
1921	-3.7912	0.87802
1922	-3.5883	0.7991
1923	-3.2635	0.87598
1924	-3.6266	0.81661
1925	-3.6151	0.94636
1926	-3.6824	0.71453
1927	-3.7509	0.78139
1928	-3.4514	0.79918
1929	-3.4234	0.98544
1930	-3.6001	1.1942
1931	-3.5126	1.0499
1932	-3.5738	1.047
1933	-3.7617	0.93531
1934	-3.5364	0.94222
1935	-3.3453	0.85873
1936	-3.7776	0.89816
1937	-3.6196	0.90943
1938	-3.4226	0.75015
1939	-3.8432	0.80814
1940	-3.7449	0.84223
1941	-3.2383	0.84924
1942	-3.7989	0.91984
1943	-3.6147	1.1273
1944	-3.448	1.0535
1945	-3.6455	0.89017
1946	-3.7399	0.8713
1947	-3.2554	0.89068
1948	-3.4649	0.98261
1949	-3.7618	0.82471
1950	-3.3348	0.89522
1951	-3.4609	0.74807
1952	-3.9325	0.9098
1953	-3.4177	1.0638
1954	-3.4344	1.1239
1955	-3.8187	0.94654
1956	-3.5446	0.96427
1957	-3.897	0.92053
1958	-3.8935	0.90304
1959	-3.2974	0.89978
1960	-3.7415	0.72477
1961	-3.7252	0.64754
1962	-3.3936	0.71648
1963	-3.4397	0.82265
1964	-3.6803	0.90276
1965	-3.3137	0.72928
1966	-3.3612	0.64866
1967	-3.9119	0.73636
1968	-3.3929	1.0104
1969	-3.4862	1.0264
1970	-3.8355	1.0299
1971	-3.4747	1.1948
1972	-3.3864	1.0705
1973	-3.9257	1.0345
1974	-3.4565	0.88878
1975	-3.6376	0.81205
1976	-3.8367	0.84327
1977	-3.4482	0.79384
1978	-3.4818	0.87521
1979	-3.6521	0.97941
1980	-3.6226	0.67331
1981	-3.3913	0.8528
1982	-3.6755	1.0032
1983	-3.4453	0.99361
1984	-3.5199	1.0026
1985	-3.4591	1.0717
1986	-3.5902	1.0207
1987	-3.424	1.0734
1988	-3.4456	0.89863
1989	-3.5383	0.85441
1990	-3.6615	0.87659
1991	-3.6492	0.79364
1992	-3.7078	0.70141
1993	-3.5214	0.81199
1994	-3.5812	0.64236
1995	-3.7619	0.77931
1996	-3.5702	0.8158
1997	-3.3886	1.0097
1998	-3.677	1.0487
1999	-3.6912	1.2029
2000	-3.3611	0.94085
2001	-3.7752	0.87502
2002	-3.8761	0.91738
2003	-3.276	0.81758
2004	-3.4636	0.7702
2005	-3.9136	0.82925
2006	-3.417	0.85704
2007	-3.5134	0.95197
2008	-3.8706	1.0669
2009	-3.4624	0.97562
2010	-3.5727	0.97128
2011	-3.547	0.88106
2012	-3.6589	0.80216
2013	-3.4422	0.8002
2014	-3.4911	0.71548
2015	-3.7089	0.8502
2016	-3.4966	0.73533
2017	-3.4276	0.90926
2018	-3.6349	0.87694
2019	-3.6684	1.1113
2020	-3.5397	1.0776
2021	-3.7371	1.0511
2022	-3.5954	0.83141
2023	-3.4459	0.816
2024	-3.8141	0.86788
2025	-3.7145	0.77406
2026	-3.3743	0.74838
2027	-3.9216	0.90716
2028	-3.7123	0.81447
2029	-3.533	0.86275
2030	-3.9731	0.84604
2031	-3.8135	1.0614
2032	-3.3492	1.0048
2033	-3.5946	1.0702
2034	-3.8753	0.97381
2035	-3.4837	0.75388
2036	-3.5893	0.82228
2037	-3.9773	0.58794
2038	-3.4818	0.71803
2039	-3.5988	0.83262
2040	-3.5489	0.9187
2041	-3.6881	0.758
2042	-3.4422	0.97508
2043	-3.4278	1.0268
2044	-3.7834	1.1194
2045	-3.5117	1.0132
2046	-3.3288	0.99223
2047	-3.7148	0.81749
2048	-3.613	0.73003
2049	-3.519	0.79275
2050	-3.8384	0.84324
2051	-3.6592	0.81478
2052	-3.3793	1.0162
2053	-3.6767	0.92409
2054	-3.7307	1.0584
2055	-3.8552	0.96629
2056	-3.7983	0.88984
2057	-3.5141	0.9163
2058	-3.5605	0.73184
2059	-3.6533	0.61041
2060	-3.6005	0.6673
2061	-3.7068	0.74342
2062	-3.8255	1.0055
2063	-3.6031	0.89731
2064	-3.4392	0.88843
2065	-3.8505	1.01
2066	-3.7027	0.82702
2067	-3.5123	1.0498
2068	-3.9507	0.99096
2069	-3.8171	0.94901
2070	-3.3081	1.0151
2071	-3.8983	0.79064
2072	-3.6944	0.84154
2073	-3.5256	0.82838
2074	-3.7325	0.68702
2075	-3.8214	0.76997
2076	-3.3169	0.68545
2077	-3.6706	0.74051
2078	-3.7736	0.72621
2079	-3.637	0.88889
2080	-3.839	0.75509
2081	-3.9598	1.1011
2082	-3.4031	1.078
2083	-3.7421	1.1115
2084	-4.0297	0.93163
2085	-3.4318	0.86644
2086	-3.6529	0.92047
2087	-3.9589	0.81932
2088	-3.6388	0.78514
2089	-3.719	0.73573
2090	-3.7103	0.66991
2091	-3.5214	0.92835
2092	-3.6204	0.95823
2093	-3.7065	1.157
2094	-3.6648	1.064
2095	-3.5717	0.85884
2096	-3.9255	0.86046
2097	-3.6485	0.79447
2098	-3.6764	0.71141
2099	-3.847	0.79613
2100	-3.8176	0.81945
2101	-3.5985	1.0381
2102	-3.4114	0.90136
2103	-3.9139	1.0925
2104	-3.6973	1.0151
2105	-3.4843	0.86318
2106	-3.6731	0.88242
2107	-3.8846	0.74951
2108	-4.1789	0.81378
2109	-3.6918	0.79473
2110	-3.6138	0.79134
2111	-3.6304	0.97556
2112	-3.7329	0.86929
2113	-3.6959	1.0051
2114	-3.5022	0.92048
2115	-3.9093	0.96719
2116	-3.7379	0.8849
2117	-3.5251	0.78582
2118	-3.8748	0.78894
2119	-3.8159	0.7116
2120	-3.6581	0.87514
2121	-3.8346	0.66644
2122	-3.8207	0.76323
2123	-3.6209	0.80151
2124	-3.9774	0.87157
2125	-3.9261	1.1069
2126	-3.5043	0.95161
2127	-3.6559	1.0604
2128	-4.0837	0.99304
2129	-3.5332	0.84815
2130	-3.7562	0.76894
2131	-3.9336	0.82064
2132	-3.5906	0.76278
2133	-3.5789	0.81788
2134	-3.9401	0.96819
2135	-3.6542	0.74649
2136	-3.6295	0.75338
2137	-3.6721	0.87367
2138	-3.8623	0.79725
2139	-3.7073	0.91918
2140	-3.6424	0.93171
2141	-3.9036	1.1007
2142	-3.7775	1.0242
2143	-3.4959	0.95231
2144	-3.7982	0.80747
2145	-3.9861	0.90903
2146	-3.4928	0.77259
2147	-4.0525	0.81048
2148	-3.8691	0.71952
2149	-3.6799	0.81213
2150	-4.1297	0.66036
2151	-3.9725	0.84144
2152	-3.5384	0.74588
2153	-3.8157	0.67165
2154	-4.01	0.88569
2155	-3.7046	0.99522
2156	-3.8588	1.0842
2157	-4.187	0.92812
2158	-3.6331	0.91361
2159	-3.6079	0.82712
2160	-4.1302	0.79771
2161	-3.6714	0.74155
2162	-3.8262	0.80804
2163	-3.9725	0.753
2164	-3.6164	0.82126
2165	-3.6484	1.0173
2166	-3.9934	0.97964
2167	-3.7997	0.876
2168	-4.1577	0.97167
2169	-3.971	0.79587
2170	-3.5346	0.86023
2171	-3.7759	0.80911
2172	-4.0519	0.92633
2173	-3.633	0.62967
2174	-3.7039	0.68639
2175	-3.9919	0.80531
2176	-3.6399	0.83217
2177	-3.76	0.94202
2178	-4.1644	1.1369
2179	-3.7911	1.006
2180	-3.898	1.0062
2181	-3.94	0.82476
2182	-3.7234	0.86533
2183	-3.6506	0.74893
2184	-4.173	0.89111
2185	-3.7426	0.7157
2186	-4.0582	0.77813
2187	-4.1846	0.56795
2188	-3.5627	0.74608
2189	-3.936	0.50621
2190	-4.011	0.78942
2191	-3.6502	0.69204
2192	-3.6983	0.8538
2193	-3.9382	1.0047
2194	-3.6044	1.1111
2195	-3.6548	1.0624
2196	-4.1971	0.89739
2197	-3.6858	1.0258
2198	-3.8055	0.87435
2199	-4.2271	0.86205
2200	-3.7469	0.83256
2201	-3.7179	0.8814
2202	-4.2073	0.72604
2203	-3.8014	0.70661
2204	-4.043	0.71951
2205	-4.1356	0.73181
2206	-3.5982	1.002
2207	-3.8036	0.80239
2208	-4.1972	0.90971
2209	-3.6732	0.96858
2210	-3.9384	0.89923
2211	-4.191	0.99692
2212	-3.6912	0.99146
2213	-3.7639	1.0016
2214	-4.2525	0.84113
2215	-3.7842	0.76478
2216	-3.8319	0.73355
2217	-4.0241	0.64886
2218	-3.9288	0.65164
2219	-3.7172	0.76586
2220	-4.0138	0.94733
2221	-3.7745	0.68067
2222	-3.8407	0.7029
2223	-3.7604	0.76334
2224	-3.9311	0.84408
2225	-3.7423	1.004
2226	-3.7213	1.0734
2227	-3.865	0.9494
2228	-3.9477	1.0184
2229	-3.8764	0.8326
2230	-4.0429	0.80299
2231	-3.8328	0.76561
2232	-3.7939	0.80239
2233	-4.135	0.87369
2234	-3.902	0.95384
2235	-3.7242	0.81395
2236	-4.074	0.93807
2237	-3.9941	0.86284
2238	-3.788	0.96175
2239	-3.8837	0.74235
2240	-4.062	0.69235
2241	-3.6938	0.70012
2242	-3.9141	0.74744
2243	-4.1695	0.8684
2244	-3.6456	0.62189
2245	-4.0809	0.69736
2246	-4.1224	0.65051
2247	-3.7509	0.97455
2248	-4.0572	1.1103
2249	-4.277	1.0373
2250	-3.6832	0.82501
2251	-3.7499	0.94859
2252	-4.1689	0.86247
2253	-3.7835	1.0069
2254	-3.753	0.98106
2255	-3.761	0.87737
2256	-4.0123	0.7276
2257	-3.8527	0.66006
2258	-4.2723	0.68255
2259	-3.91	0.83326
2260	-3.9617	0.80606
2261	-3.8427	0.91372
2262	-4.0558	0.66055
2263	-3.825	0.79127
2264	-3.6858	0.9021
2265	-4.0207	1.0267
2266	-3.943	1.025
2267	-3.8436	0.93833
2268	-4.1613	0.79347
2269	-3.9806	0.75538
2270	-3.6766	0.70466
2271	-4.0173	0.71381
2272	-4.022	0.78705
2273	-4.0712	0.8711
2274	-4.1592	0.57122
2275	-3.8475	0.6243
2276	-3.7644	0.70042
2277	-4.0461	0.66671
2278	-3.8897	0.7499
2279	-3.8654	1.0662
2280	-4.1568	1.0162
2281	-3.9746	1.0178
2282	-3.6305	0.89229
2283	-4.1817	0.87598
2284	-4.0166	0.79778
2285	-3.6794	0.76124
2286	-3.9966	0.78481
2287	-4.244	0.81333
2288	-3.7475	0.85192
2289	-3.9684	0.85791
2290	-4.2551	0.84918
2291	-3.8026	0.83457
2292	-3.8315	0.82963
2293	-3.9693	0.99903
2294	-3.8665	0.81179
2295	-3.8419	0.91424
2296	-4.3456	0.69758
2297	-3.8872	0.79321
2298	-3.9053	0.65257
2299	-3.8759	0.81564
2300	-3.8145	0.54883
2301	-4.1386	0.59626
2302	-4.3719	0.64978
2303	-3.8292	0.59899
2304	-3.9238	0.83379
2305	-3.9404	0.71986
2306	-3.946	1.0924
2307	-3.8927	0.98442
2308	-3.9529	1.0271
2309	-4.1684	0.889
2310	-3.9028	0.76494
2311	-3.6195	0.74795
2312	-4.1785	0.84213
2313	-3.9837	0.80397
2314	-3.7154	0.83708
2315	-3.9566	0.90703
2316	-4.1157	0.94326
2317	-4.4442	0.80578
2318	-3.9645	0.82748
2319	-3.8836	0.64524
2320	-3.8945	0.72054
2321	-4.0105	0.62596
2322	-3.9783	0.87457
2323	-3.8	0.74568
2324	-4.205	0.72683
2325	-4.0117	0.88535
2326	-3.8464	1.1224
2327	-4.1255	1.0055
2328	-4.1225	0.76437
2329	-4.012	0.84597
2330	-4.221	0.71966
2331	-4.0948	0.79875
2332	-3.6974	0.89344
2333	-4.1171	0.81959
2334	-4.0736	0.85986
2335	-4.2252	0.86797
2336	-4.1621	0.77911
2337	-3.9259	0.86703
2338	-4.098	0.68508
2339	-3.9969	0.7077
2340	-3.9955	0.59513
2341	-3.8031	0.72999
2342	-4.1741	0.7614
2343	-3.985	0.94625
2344	-3.7268	0.8618
2345	-4.1943	0.88921
2346	-4.037	1.0925
2347	-3.9047	0.96289
2348	-4.3074	0.93553
2349	-4.1062	0.80276
2350	-3.7821	0.74994
2351	-4.1456	0.75337
2352	-4.1341	0.80997
2353	-4.1972	0.71388
2354	-4.2757	0.75109
2355	-3.9698	0.8742
2356	-3.9302	0.73383
2357	-4.1273	0.66009
2358	-4.0268	0.62326
2359	-4.0728	0.74487
2360	-4.2958	0.89671
2361	-4.0588	0.96936
2362	-3.844	1.1197
2363	-4.3144	0.82774
2364	-4.1347	0.73859
2365	-3.9168	0.72603
2366	-4.3435	0.78882
2367	-4.2902	0.70546
2368	-3.7372	0.81
2369	-4.2963	0.82974
2370	-4.1258	0.58534
2371	-3.9313	0.55085
2372	-4.1024	0.56817
2373	-4.2978	0.74227
2374	-3.7514	0.969
2375	-4.0615	0.65246
2376	-4.2151	0.64505
2377	-4.0429	0.93082
2378	-4.2134	1.0985
2379	-4.3747	0.98512
2380	-3.8397	1.0142
2381	-4.1332	0.85722
2382	-4.4406	0.89943
2383	-3.8779	0.75767
2384	-3.9647	0.77053
2385	-3.9827	0.81624
2386	-4.0034	0.80238
2387	-3.9581	0.655
2388	-4.0509	0.88958
2389	-4.2062	0.67243
2390	-3.9557	0.82235
2391	-3.7329	0.55797
2392	-4.2666	0.63744
2393	-4.0435	0.62939
2394	-3.7648	0.78573
2395	-4.1499	0.89212
2396	-4.221	0.96566
2397	-3.8115	1.106
2398	-4.07	0.8794
2399	-4.272	0.8375
2400	-3.9383	0.88709
2401	-4.4203	0.7385
2402	-4.3381	0.74801
2403	-3.9398	0.82547
2404	-4.1498	0.61464
2405	-4.1927	0.82775
2406	-3.8757	0.80054
2407	-3.994	1.0016
2408	-4.4371	0.92199
2409	-3.9181	0.92298
2410	-4.2249	0.88624
2411	-4.4934	0.87685
2412	-3.9357	0.68028
2413	-4.0063	0.77423
2414	-3.9774	0.74139
2415	-4.0838	0.59396
2416	-3.9793	0.51257
2417	-3.9784	0.70163
2418	-4.2509	0.85898
2419	-4.0482	1.059
2420	-3.6601	0.90871
2421	-4.2171	0.99844
2422	-4.1074	0.84348
2423	-4.0476	0.71179
2424	-4.3585	0.74146
2425	-4.1595	0.72626
2426	-4.01	0.8438
2427	-4.1864	0.6461
2428	-4.3397	0.68599
2429	-3.7519	0.7624
2430	-4.043	0.42037
2431	-4.4095	0.52295
2432	-3.7876	0.48059
2433	-3.9349	0.69066
2434	-4.4419	0.89598
2435	-3.9366	1.0635
2436	-4.0868	1.1551
2437	-4.5135	0.81009
2438	-3.959	0.81494
2439	-3.9591	0.8819
2440	-4.4132	0.83585
2441	-4.049	0.80906
2442	-4.3075	0.91047
2443	-4.4223	0.68431
2444	-3.8014	0.63467
2445	-4.028	0.62089
2446	-4.443	0.69448
2447	-3.881	0.68413
2448	-4.1403	0.79717
2449	-4.3783	0.62341
2450	-3.9065	0.64046
2451	-3.947	0.72983
2452	-4.3997	0.98927
2453	-3.9901	1.0691
2454	-4.0026	0.9095
2455	-4.1169	0.96174
2456	-4.1542	0.7848
2457	-4.0796	0.80079
2458	-4.0766	0.78793
2459	-4.2061	0.74397
2460	-4.1426	0.59775
2461	-3.9122	0.71077
2462	-4.3003	0.73034
2463	-4.2374	0.89321
2464	-3.9029	1.0402
2465	-4.4013	0.95573
2466	-4.2315	0.68785
2467	-3.9926	0.73822
2468	-4.0667	0.58598
2469	-4.3905	0.58264
2470	-3.9334	0.51913
2471	-4.1537	0.64474
2472	-4.4442	0.80863
2473	-3.9185	1.0177
2474	-4.368	0.94032
2475	-4.3833	0.94234
2476	-4.0427	0.81544
2477	-4.3884	0.8133
2478	-4.5612	0.75354
2479	-3.9602	0.68696
2480	-4.0819	0.58196
2481	-4.5801	0.7577
2482	-4.0696	0.56548
2483	-4.1001	0.55572
2484	-4.237	0.57024
2485	-4.198	0.84816
2486	-4.1413	0.75449
2487	-4.1146	0.95858
2488	-4.2823	1.0407
2489	-4.1847	0.9278
2490	-3.9073	0.92397
2491	-4.2068	0.84754
2492	-4.3809	0.9362
2493	-3.8665	0.7795
2494	-4.4352	0.76976
2495	-4.2676	0.84088
2496	-4.0232	0.68019
2497	-4.4903	0.6324
2498	-4.4174	0.71985
2499	-3.9356	0.56144
2500	-4.4934	0.6531
2501	-4.3018	0.63401
2502	-4.2478	0.78476
2503	-4.4019	0.71714
2504	-4.3011	1.0366
2505	-4.0129	0.90138
2506	-4.4742	0.97445
2507	-4.2544	0.90493
2508	-4.1519	0.8402
2509	-4.4618	0.64674
2510	-4.3961	0.60911
2511	-3.9847	0.73231
2512	-4.5147	0.8729
2513	-4.3886	0.75886
2514	-4.0564	0.92034
2515	-4.3691	0.65117
2516	-4.571	0.68413
2517	-3.9495	0.50492
2518	-4.3322	0.70454
2519	-4.3724	0.51879
2520	-4.0675	0.83429
2521	-4.1687	0.98515
2522	-4.5625	0.97402
2523	-3.9781	1.0052
2524	-4.1691	0.87788
2525	-4.5082	0.84098
2526	-4.1821	0.72199
2527	-4.2893	0.68453
2528	-4.3482	0.71169
2529	-4.0732	0.6654
2530	-4.2379	0.73615
2531	-4.4636	0.55301
2532	-4.1514	0.78741
2533	-4.2117	0.54084
2534	-4.685	0.49608
2535	-4.2369	0.45288
2536	-4.2636	0.71739
2537	-4.089	0.91812
2538	-4.323	0.69477
2539	-4.2064	0.69862
2540	-4.1311	0.95969
2541	-4.3995	0.97545
2542	-4.2233	1.0921
2543	-4.2952	0.85961
2544	-4.3885	0.83015
2545	-4.295	0.81721
2546	-4.2859	0.75419
2547	-4.5352	0.73627
2548	-4.363	0.68367
2549	-3.9824	0.73181
2550	-4.4875	0.81369
2551	-4.4331	0.91672
2552	-3.9868	0.97079
2553	-4.1972	0.83482
2554	-4.4841	0.87264
2555	-4.0393	0.68049
2556	-4.1391	0.62285
2557	-4.5392	0.54894
2558	-4.1308	0.65427
2559	-4.0794	0.52205
2560	-4.6189	0.59641
2561	-4.1664	0.64993
2562	-4.4241	0.75129
2563	-4.5409	0.87842
2564	-3.9744	0.79711
2565	-4.2009	0.90671
2566	-4.5808	0.95607
2567	-4.0633	0.88854
2568	-4.374	0.8672
2569	-4.6548	0.84638
2570	-4.0628	0.71306
2571	-4.194	0.77059
2572	-4.6863	0.68994
2573	-4.1883	0.76521
2574	-4.2843	0.86633
2575	-4.6227	0.68162
2576	-4.2448	0.58168
2577	-4.1416	0.72842
2578	-4.6734	0.50296
2579	-4.2057	0.61524
2580	-4.3409	0.66508
2581	-4.4283	0.87913
2582	-4.2234	0.81508
2583	-4.1773	0.92433
2584	-4.1895	1.0619
2585	-4.449	0.92257
2586	-4.2602	0.90026
2587	-4.1725	0.7682
2588	-4.4871	0.85077
2589	-4.3365	0.62808
2590	-4.036	0.72223
2591	-4.3193	0.82564
2592	-4.5551	0.62909
2593	-4.0413	0.67443
2594	-4.5986	0.80082
2595	-4.4318	0.64516
2596	-4.2243	0.75095
2597	-4.6784	0.89383
2598	-4.5441	0.97931
2599	-4.0925	1.0138
2600	-4.357	0.77615
2601	-4.5803	0.65372
2602	-4.2564	0.70095
2603	-4.4034	0.69933
2604	-4.7472	0.71613
2605	-4.1971	0.78456
2606	-4.1633	0.69304
2607	-4.6943	0.61994
2608	-4.2267	0.66513
2609	-4.3762	0.58126
2610	-4.5088	0.64655
2611	-4.1833	0.62598
2612	-4.1431	0.7972
2613	-4.3308	0.93737
2614	-4.2428	0.93991
2615	-4.439	0.89539
2616	-4.5123	0.84235
2617	-4.3188	0.8736
2618	-4.2065	0.75516
2619	-4.3363	0.90151
2620	-4.4206	0.61104
2621	-4.2353	0.64792
2622	-4.1795	0.58418
2623	-4.3869	0.6731
2624	-4.4018	0.51758
2625	-4.2295	0.65444
2626	-4.3843	0.89318
2627	-4.3562	0.93734
2628	-4.0928	0.97776
2629	-4.5587	0.8087
2630	-4.4064	0.83615
2631	-4.2507	0.65402
2632	-4.5071	0.72709
2633	-4.519	0.66557
2634	-4.1304	0.75366
2635	-4.4428	0.6316
2636	-4.693	0.83405
2637	-4.0637	0.48848
2638	-4.4643	0.6762
2639	-4.4733	0.903
2640	-4.2093	0.9048
2641	-4.3539	0.80298
2642	-4.6995	0.90427
2643	-4.1086	0.91834
2644	-4.2759	0.92408
2645	-4.5116	0.79894
2646	-4.2129	0.75423
2647	-4.3265	0.72734
2648	-4.7774	0.65277
2649	-4.3082	0.59542
2650	-4.2685	0.54717
2651	-4.2357	0.74429
2652	-4.5335	0.49893
2653	-4.3297	0.51761
2654	-4.5901	0.70253
2655	-4.4124	0.59944
2656	-4.3831	0.87132
2657	-4.2575	1.0157
2658	-4.3295	0.91894
2659	-4.5616	0.8066
2660	-4.8351	0.87633
2661	-4.3635	0.65508
2662	-4.1838	0.80431
2663	-4.4408	0.68614
2664	-4.2896	0.83762
2665	-4.3027	0.79191
2666	-4.4815	0.70918
2667	-4.4638	0.70543
2668	-4.2715	0.73257
2669	-4.6749	0.70943
2670	-4.3228	0.85897
2671	-4.4833	0.57653
2672	-4.407	0.62937
2673	-4.318	0.61897
2674	-4.2785	0.51291
2675	-4.6578	0.79723
2676	-4.2725	0.82164
2677	-4.4193	1.0602
2678	-4.5093	0.95815
2679	-4.4042	0.85908
2680	-4.3157	0.69766
2681	-4.6021	0.81305
2682	-4.4125	0.70581
2683	-4.3866	0.77775
2684	-4.4383	0.75787
2685	-4.6438	0.61817
2686	-4.3501	0.67739
2687	-4.4115	0.71343
2688	-4.3947	0.56707
2689	-4.4023	0.74035
2690	-4.2462	0.47519
2691	-4.6361	0.57942
2692	-4.386	0.71623
2693	-4.2508	0.9445
2694	-4.519	0.89366
2695	-4.521	0.72786
2696	-4.3926	0.91535
2697	-4.6048	0.86491
2698	-4.4762	0.93814
2699	-4.3408	0.80259
2700	-4.7076	0.73432
2701	-4.568	0.74506
2702	-4.3017	0.72149
2703	-4.7388	0.57177
2704	-4.6017	0.71587
2705	-4.3709	0.63359
2706	-4.4386	0.75236
2707	-4.743	0.56545
2708	-4.2944	0.65897
2709	-4.4916	0.62567
2710	-4.7367	0.79007
2711	-4.2713	0.61774
2712	-4.6595	0.71818
2713	-4.7622	0.99579
2714	-4.2933	0.95989
2715	-4.3229	1.0433
2716	-4.6866	0.73749
2717	-4.3863	0.68861
2718	-4.5869	0.74055
2719	-4.8109	0.68384
2720	-4.3038	0.65977
2721	-4.6823	0.82884
2722	-4.808	0.7138
2723	-4.3073	0.9086
2724	-4.3013	0.75292
2725	-4.7751	0.83995
2726	-4.3497	0.83372
2727	-4.4812	0.62262
2728	-4.5807	0.53153
2729	-4.2891	0.55569
2730	-4.5102	0.65453
2731	-4.8796	0.75176
2732	-4.3497	0.61963
2733	-4.4426	0.87757
2734	-4.5137	0.91419
2735	-4.4616	0.96794
2736	-4.4879	0.8121
2737	-4.7287	0.76638
2738	-4.5821	0.66745
2739	-4.4557	0.60512
2740	-4.2986	0.73082
2741	-4.5627	0.58693
2742	-4.5715	0.47219
2743	-4.1582	0.45507
2744	-4.4689	0.60269
2745	-4.796	0.50961
2746	-4.2767	0.70675
2747	-4.5342	1.0106
2748	-4.7555	0.74493
2749	-4.3704	1.0039
2750	-4.4495	0.88691
2751	-4.7613	0.80221
2752	-4.3561	0.76483
2753	-4.4969	0.7011
2754	-4.8706	0.66836
2755	-4.5239	0.63124
2756	-4.6344	0.63034
2757	-4.6914	0.87032
2758	-4.4391	0.70332
2759	-4.3764	0.87216
2760	-4.8919	0.63292
2761	-4.4702	0.77043
2762	-4.7871	0.42721
2763	-4.9051	0.54739
2764	-4.284	0.71094
2765	-4.6593	0.54832
2766	-4.733	0.62912
2767	-4.3703	0.47651
2768	-4.4158	0.71738
2769	-4.6471	0.8993
2770	-4.3273	0.98042
2771	-4.3692	0.95527
2772	-4.9155	0.81148
2773	-4.4022	0.7726
2774	-4.5147	0.69782
2775	-4.9152	0.75092
2776	-4.4695	0.76145
2777	-4.4265	0.59795
2778	-4.9337	0.60079
2779	-4.5064	0.52301
2780	-4.7347	0.6909
2781	-4.8019	0.46946
2782	-4.3227	0.45637
2783	-4.4934	0.51526
2784	-4.9164	0.70952
2785	-4.3822	0.94432
2786	-4.6227	0.78556
2787	-4.8381	0.7803
2788	-4.4216	0.92924
2789	-4.4586	0.83236
2790	-4.8921	0.95231
2791	-4.4985	0.77971
2792	-4.5235	0.6789
2793	-4.6597	0.71349
2794	-4.6842	0.67096
2795	-4.4291	0.58818
2796	-4.6267	0.4479
2797	-4.4854	0.63995
2798	-4.5248	0.69069
2799	-4.3993	0.7942
2800	-4.6935	1.0003
2801	-4.4605	0.71487
2802	-4.3715	0.83364
2803	-4.5969	0.72035
2804	-4.6269	0.75735
2805	-4.506	0.85252
2806	-4.7091	0.65576
2807	-4.5568	0.59385
2808	-4.4319	0.50426
2809	-4.803	0.51083
2810	-4.6551	0.56295
2811	-4.3746	0.69346
2812	-4.8467	0.80981
2813	-4.6869	0.5544
2814	-4.4322	0.87452
2815	-4.4817	0.89139
2816	-4.8599	0.929
2817	-4.3449	0.94938
2818	-4.6736	0.81678
2819	-4.7641	0.62793
2820	-4.5047	0.66373
2821	-4.6755	0.56364
2822	-4.9574	0.67505
2823	-4.4497	0.63305
2824	-4.6751	0.62549
2825	-4.8103	0.71542
2826	-4.4878	0.61559
2827	-4.4342	0.79532
2828	-4.6591	0.74913
2829	-4.576	0.86766
2830	-4.4563	0.86926
2831	-4.4947	0.842
2832	-4.5787	0.83098
2833	-4.6761	0.66551
2834	-4.5866	0.71009
2835	-4.7416	0.56386
2836	-4.5304	0.76049
2837	-4.4382	0.49982
2838	-4.797	0.47
2839	-4.6381	0.628
2840	-4.3255	0.49395
2841	-4.879	0.77405
2842	-4.6637	0.59333
2843	-4.4656	0.67718
2844	-4.9261	0.92504
2845	-4.7838	1.0055
2846	-4.3295	0.89988
2847	-4.8773	0.75771
2848	-4.6995	0.77835
2849	-4.629	0.63411
2850	-4.7566	0.59906
2851	-4.7142	0.71154
2852	-4.3553	0.73339
2853	-4.8313	0.64162
2854	-4.6512	0.76491
2855	-4.4579	0.53286
2856	-4.6882	0.65468
2857	-4.8593	0.45978
2858	-4.288	0.41073
2859	-4.6986	0.56878
2860	-4.8697	0.84484
2861	-4.341	0.92187
2862	-4.5445	0.97771
2863	-4.8379	0.84994
2864	-4.4297	0.77435
2865	-4.5565	0.80853
2866	-5.0484	0.66231
2867	-4.5175	0.61318
2868	-4.5398	0.71619
2869	-4.9212	0.59431
2870	-4.657	0.79181
2871	-5.0333	0.5913
2872	-4.9862	0.64062
2873	-4.4052	0.52227
2874	-4.897	0.55353
2875	-4.8238	0.65343
2876	-4.5187	0.84481
2877	-4.5837	0.68278
2878	-4.891	0.7647
2879	-4.3993	0.96375
2880	-4.4999	0.83743
2881	-5.0362	0.83571
2882	-4.5159	0.76288
2883	-4.6436	0.76938
2884	-5.0924	0.67395
2885	-4.5622	0.64795
2886	-4.5331	0.47704
2887	-5.0425	0.54974
2888	-4.6154	0.5336
2889	-4.8472	0.70255
2890	-4.9147	0.83427
2891	-4.4137	0.95377
2892	-4.5837	0.82237
2893	-5.0276	0.74393
2894	-4.4715	0.60677
2895	-4.6984	0.72732
2896	-4.8888	0.60264
2897	-4.5275	0.69757
2898	-4.5281	0.51701
2899	-4.9173	0.52542
2900	-4.5931	0.46409
2901	-4.5853	0.69727
2902	-4.6597	0.4794
2903	-4.7828	0.71895
2904	-4.6661	0.93883
2905	-4.6357	0.90814
2906	-4.8196	0.93636
2907	-4.734	0.67587
2908	-4.4881	0.74116
2909	-4.8435	0.58186
2910	-4.8657	0.75416
2911	-4.4856	0.62734
2912	-5.0167	0.80719
2913	-4.8248	0.47286
2914	-4.5737	0.46187
2915	-4.6363	0.69644
2916	-5.0066	0.89273
2917	-4.5205	0.89252
2918	-4.7269	0.93429
2919	-4.9934	0.61186
2920	-4.5152	0.59878
2921	-4.9333	0.54194
2922	-4.9875	0.5766
2923	-4.5473	0.72193
2924	-4.6026	0.53338
2925	-4.8988	0.5199
2926	-4.6742	0.52091
2927	-4.9274	0.86382
2928	-5.0689	0.84402
2929	-4.5145	0.99019
2930	-4.5761	0.80531
2931	-4.8303	0.66983
2932	-4.5896	0.71438
2933	-4.6966	0.63511
2934	-5.0769	0.64457
2935	-4.7454	0.77813
2936	-4.9011	0.61263
2937	-5.0538	0.77282
2938	-4.6391	0.47467
2939	-4.6069	0.45017
2940	-4.6048	0.49293
2941	-4.8742	0.72647
2942	-4.6961	0.83055
2943	-5.0812	0.90288
2944	-4.7575	0.78432
2945	-4.79	0.85119
2946	-4.6299	0.74091
2947	-4.9539	0.68698
2948	-4.6865	0.58678
2949	-4.4707	0.77579
2950	-4.928	0.49623
2951	-4.7671	0.55342
2952	-4.6016	0.66993
2953	-5.0583	0.50036
2954	-4.8546	0.59778
2955	-4.4363	0.89904
2956	-4.9492	0.86882
2957	-4.806	0.93855
2958	-4.7471	0.71567
2959	-5.0161	0.71004
2960	-4.8195	0.64168
2961	-4.5261	0.53875
2962	-4.9079	0.55393
2963	-4.9936	0.48667
2964	-4.6168	0.66936
2965	-4.7536	0.83048
2966	-4.8715	0.85056
2967	-4.5251	0.75151
2968	-4.7572	0.53466
2969	-5.1341	0.46653
2970	-4.5858	0.52539
2971	-4.7634	0.47847
2972	-5.1101	0.68718
2973	-4.7778	0.44415
2974	-4.8812	0.62971
2975	-4.9246	0.68802
2976	-4.6787	1.0042
2977	-4.5935	0.82198
2978	-5.1439	0.87567
2979	-4.6791	0.73836
2980	-4.9608	0.78541
2981	-5.1271	0.59693
2982	-4.5067	0.65899
2983	-4.7903	0.61036
2984	-5.0328	0.64453
2985	-4.6356	0.71559
2986	-5.0423	0.7389
2987	-5.1415	0.74166
2988	-4.6164	0.8672
2989	-4.7465	0.7617
2990	-4.8265	0.78015
2991	-4.6987	0.73943
2992	-4.6796	0.73739
2993	-4.7832	0.58328
2994	-4.9192	0.57933
2995	-4.6489	0.7667
2996	-4.8742	0.4785
2997	-4.688	0.62652
2998	-4.7788	0.7702
2999	-4.7601	0.53275
3000	-4.8092	0.53643


==> PSDcone.txt <==
x	y	z	c
0	0	0	0
1.13	-0	0	0
0	0	0	0
1.1289	-0.035477	0.0011149	0.0011149
0	0	0	0
1.1255	-0.070813	0.0044552	0.0044552
0	0	0	0
1.12	-0.10587	0.010008	0.010008
0	0	0	0
1.1122	-0.14051	0.017751	0.017751
0	0	0	0
1.1023	-0.17459	0.027653	0.027653
0	0	0	0
1.0903	-0.20799	0.039676	0.039676
0	0	0	0
1.0762	-0.24057	0.053773	0.053773
0	0	0	0
1.0601	-0.27219	0.069887	0.069887
0	0	0	0
1.042	-0.30274	0.087955	0.087955
0	0	0	0
1.0221	-0.3321	0.10791	0.10791
0	0	0	0
1.0003	-0.36014	0.12966	0.12966
0	0	0	0
0.97687	-0.38677	0.15313	0.15313
0	0	0	0
0.95177	-0.41187	0.17823	0.17823
0	0	0	0
0.92514	-0.43534	0.20486	0.20486
0	0	0	0
0.8971	-0.45709	0.2329	0.2329
0	0	0	0
0.86774	-0.47705	0.26226	0.26226
0	0	0	0
0.83719	-0.49511	0.29281	0.29281
0	0	0	0
0.80557	-0.51123	0.32443	0.32443
0	0	0	0
0.77299	-0.52532	0.35701	0.35701
0	0	0	0
0.73959	-0.53735	0.39041	0.39041
0	0	0	0
0.70551	-0.54725	0.42449	0.42449
0	0	0	0
0.67087	-0.55499	0.45913	0.45913
0	0	0	0
0.63581	-0.56054	0.49419	0.49419
0	0	0	0
0.60048	-0.56389	0.52952	0.52952
0	0	0	0
0.565	-0.565	0.565	0.565
0	0	0	0
0.52952	-0.56389	0.60048	0.60048
0	0	0	0
0.49419	-0.56054	0.63581	0.63581
0	0	0	0
0.45913	-0.55499	0.67087	0.67087
0	0	0	0
0.42449	-0.54725	0.70551	0.70551
0	0	0	0
0.39041	-0.53735	0.73959	0.73959
0	0	0	0
0.35701	-0.52532	0.77299	0.77299
0	0	0	0
0.32443	-0.51123	0.80557	0.80557
0	0	0	0
0.29281	-0.49511	0.83719	0.83719
0	0	0	0
0.26226	-0.47705	0.86774	0.86774
0	0	0	0
0.2329	-0.45709	0.8971	0.8971
0	0	0	0
0.20486	-0.43534	0.92514	0.92514
0	0	0	0
0.17823	-0.41187	0.95177	0.95177
0	0	0	0
0.15313	-0.38677	0.97687	0.97687
0	0	0	0
0.12966	-0.36014	1.0003	1.0003
0	0	0	0
0.10791	-0.3321	1.0221	1.0221
0	0	0	0
0.087955	-0.30274	1.042	1.042
0	0	0	0
0.069887	-0.27219	1.0601	1.0601
0	0	0	0
0.053773	-0.24057	1.0762	1.0762
0	0	0	0
0.039676	-0.20799	1.0903	1.0903
0	0	0	0
0.027653	-0.17459	1.1023	1.1023
0	0	0	0
0.017751	-0.14051	1.1122	1.1122
0	0	0	0
0.010008	-0.10587	1.12	1.12
0	0	0	0
0.0044552	-0.070813	1.1255	1.1255
0	0	0	0
0.0011149	-0.035477	1.1289	1.1289
0	0	0	0
0	0	1.13	1.13
0	0	0	0
0.0011149	0.035477	1.1289	1.1289
0	0	0	0
0.0044552	0.070813	1.1255	1.1255
0	0	0	0
0.010008	0.10587	1.12	1.12
0	0	0	0
0.017751	0.14051	1.1122	1.1122
0	0	0	0
0.027653	0.17459	1.1023	1.1023
0	0	0	0
0.039676	0.20799	1.0903	1.0903
0	0	0	0
0.053773	0.24057	1.0762	1.0762
0	0	0	0
0.069887	0.27219	1.0601	1.0601
0	0	0	0
0.087955	0.30274	1.042	1.042
0	0	0	0
0.10791	0.3321	1.0221	1.0221
0	0	0	0
0.12966	0.36014	1.0003	1.0003
0	0	0	0
0.15313	0.38677	0.97687	0.97687
0	0	0	0
0.17823	0.41187	0.95177	0.95177
0	0	0	0
0.20486	0.43534	0.92514	0.92514
0	0	0	0
0.2329	0.45709	0.8971	0.8971
0	0	0	0
0.26226	0.47705	0.86774	0.86774
0	0	0	0
0.29281	0.49511	0.83719	0.83719
0	0	0	0
0.32443	0.51123	0.80557	0.80557
0	0	0	0
0.35701	0.52532	0.77299	0.77299
0	0	0	0
0.39041	0.53735	0.73959	0.73959
0	0	0	0
0.42449	0.54725	0.70551	0.70551
0	0	0	0
0.45913	0.55499	0.67087	0.67087
0	0	0	0
0.49419	0.56054	0.63581	0.63581
0	0	0	0
0.52952	0.56389	0.60048	0.60048
0	0	0	0
0.565	0.565	0.565	0.565
0	0	0	0
0.60048	0.56389	0.52952	0.52952
0	0	0	0
0.63581	0.56054	0.49419	0.49419
0	0	0	0
0.67087	0.55499	0.45913	0.45913
0	0	0	0
0.70551	0.54725	0.42449	0.42449
0	0	0	0
0.73959	0.53735	0.39041	0.39041
0	0	0	0
0.77299	0.52532	0.35701	0.35701
0	0	0	0
0.80557	0.51123	0.32443	0.32443
0	0	0	0
0.83719	0.49511	0.29281	0.29281
0	0	0	0
0.86774	0.47705	0.26226	0.26226
0	0	0	0
0.8971	0.45709	0.2329	0.2329
0	0	0	0
0.92514	0.43534	0.20486	0.20486
0	0	0	0
0.95177	0.41187	0.17823	0.17823
0	0	0	0
0.97687	0.38677	0.15313	0.15313
0	0	0	0
1.0003	0.36014	0.12966	0.12966
0	0	0	0
1.0221	0.3321	0.10791	0.10791
0	0	0	0
1.042	0.30274	0.087955	0.087955
0	0	0	0
1.0601	0.27219	0.069887	0.069887
0	0	0	0
1.0762	0.24057	0.053773	0.053773
0	0	0	0
1.0903	0.20799	0.039676	0.039676
0	0	0	0
1.1023	0.17459	0.027653	0.027653
0	0	0	0
1.1122	0.14051	0.017751	0.017751
0	0	0	0
1.12	0.10587	0.010008	0.010008
0	0	0	0
1.1255	0.070813	0.0044552	0.0044552
0	0	0	0
1.1289	0.035477	0.0011149	0.0011149
0	0	0	0
1.13	0	0	0


==> PSDconeBack.txt <==
x	y	z	c
0.5	-0	0	0
1.13	-0	0	0
0.5	-0.015713	0.00049381	0.00049381
1.1289	-0.035477	0.0011149	0.0011149
0.5	-0.031457	0.0019791	0.0019791
1.1255	-0.070813	0.0044552	0.0044552
0.5	-0.047264	0.0044678	0.0044678
1.12	-0.10587	0.010008	0.010008
0.5	-0.063165	0.0079796	0.0079796
1.1122	-0.14051	0.017751	0.017751
0.5	-0.079192	0.012543	0.012543
1.1023	-0.17459	0.027653	0.027653
0.5	-0.09538	0.018195	0.018195
1.0903	-0.20799	0.039676	0.039676
0.5	-0.11176	0.024982	0.024982
1.0762	-0.24057	0.053773	0.053773
0.5	-0.12838	0.032962	0.032962
1.0601	-0.27219	0.069887	0.069887
0.5	-0.14526	0.042203	0.042203
1.042	-0.30274	0.087955	0.087955
0.5	-0.16246	0.052786	0.052786
1.0221	-0.3321	0.10791	0.10791
0.5	-0.18001	0.064808	0.064808
1.0003	-0.36014	0.12966	0.12966
0.5	-0.19796	0.078379	0.078379
0.97687	-0.38677	0.15313	0.15313
0.5	-0.21637	0.093631	0.093631
0.95177	-0.41187	0.17823	0.17823
0.5	-0.23528	0.11072	0.11072
0.92514	-0.43534	0.20486	0.20486
0.5	-0.25476	0.12981	0.12981
0.8971	-0.45709	0.2329	0.2329
0.5	-0.27488	0.15112	0.15112
0.86774	-0.47705	0.26226	0.26226
0.5	-0.2957	0.17488	0.17488
0.83719	-0.49511	0.29281	0.29281
0.5	-0.31731	0.20137	0.20137
0.80557	-0.51123	0.32443	0.32443
0.5	-0.3398	0.23093	0.23093
0.77299	-0.52532	0.35701	0.35701
0.5	-0.36327	0.26393	0.26393
0.73959	-0.53735	0.39041	0.39041
0.5	-0.38784	0.30084	0.30084
0.70551	-0.54725	0.42449	0.42449
0.5	-0.41364	0.34219	0.34219
0.67087	-0.55499	0.45913	0.45913
0.5	-0.44081	0.38863	0.38863
0.63581	-0.56054	0.49419	0.49419
0.5	-0.46953	0.44092	0.44092
0.60048	-0.56389	0.52952	0.52952
0.5	-0.5	0.5	0.5
0.565	-0.565	0.565	0.565
0.44092	-0.46953	0.5	0.5
0.52952	-0.56389	0.60048	0.60048
0.38863	-0.44081	0.5	0.5
0.49419	-0.56054	0.63581	0.63581
0.34219	-0.41364	0.5	0.5
0.45913	-0.55499	0.67087	0.67087
0.30084	-0.38784	0.5	0.5
0.42449	-0.54725	0.70551	0.70551
0.26393	-0.36327	0.5	0.5
0.39041	-0.53735	0.73959	0.73959
0.23093	-0.3398	0.5	0.5
0.35701	-0.52532	0.77299	0.77299
0.20137	-0.31731	0.5	0.5
0.32443	-0.51123	0.80557	0.80557
0.17488	-0.2957	0.5	0.5
0.29281	-0.49511	0.83719	0.83719
0.15112	-0.27488	0.5	0.5
0.26226	-0.47705	0.86774	0.86774
0.12981	-0.25476	0.5	0.5
0.2329	-0.45709	0.8971	0.8971
0.11072	-0.23528	0.5	0.5
0.20486	-0.43534	0.92514	0.92514
0.093631	-0.21637	0.5	0.5
0.17823	-0.41187	0.95177	0.95177
0.078379	-0.19796	0.5	0.5
0.15313	-0.38677	0.97687	0.97687
0.064808	-0.18001	0.5	0.5
0.12966	-0.36014	1.0003	1.0003
0.052786	-0.16246	0.5	0.5
0.10791	-0.3321	1.0221	1.0221
0.042203	-0.14526	0.5	0.5
0.087955	-0.30274	1.042	1.042
0.032962	-0.12838	0.5	0.5
0.069887	-0.27219	1.0601	1.0601
0.024982	-0.11176	0.5	0.5
0.053773	-0.24057	1.0762	1.0762
0.018195	-0.09538	0.5	0.5
0.039676	-0.20799	1.0903	1.0903
0.012543	-0.079192	0.5	0.5
0.027653	-0.17459	1.1023	1.1023
0.0079796	-0.063165	0.5	0.5
0.017751	-0.14051	1.1122	1.1122
0.0044678	-0.047264	0.5	0.5
0.010008	-0.10587	1.12	1.12
0.0019791	-0.031457	0.5	0.5
0.0044552	-0.070813	1.1255	1.1255
0.00049381	-0.015713	0.5	0.5
0.0011149	-0.035477	1.1289	1.1289
0	0	0.5	0.5
0	0	1.13	1.13
0.00049381	0.015713	0.5	0.5
0.0011149	0.035477	1.1289	1.1289
0.0019791	0.031457	0.5	0.5
0.0044552	0.070813	1.1255	1.1255
0.0044678	0.047264	0.5	0.5
0.010008	0.10587	1.12	1.12
0.0079796	0.063165	0.5	0.5
0.017751	0.14051	1.1122	1.1122
0.012543	0.079192	0.5	0.5
0.027653	0.17459	1.1023	1.1023
0.018195	0.09538	0.5	0.5
0.039676	0.20799	1.0903	1.0903
0.024982	0.11176	0.5	0.5
0.053773	0.24057	1.0762	1.0762
0.032962	0.12838	0.5	0.5
0.069887	0.27219	1.0601	1.0601
0.042203	0.14526	0.5	0.5
0.087955	0.30274	1.042	1.042
0.052786	0.16246	0.5	0.5
0.10791	0.3321	1.0221	1.0221
0.064808	0.18001	0.5	0.5
0.12966	0.36014	1.0003	1.0003
0.078379	0.19796	0.5	0.5
0.15313	0.38677	0.97687	0.97687
0.093631	0.21637	0.5	0.5
0.17823	0.41187	0.95177	0.95177
0.11072	0.23528	0.5	0.5
0.20486	0.43534	0.92514	0.92514
0.12981	0.25476	0.5	0.5
0.2329	0.45709	0.8971	0.8971
0.15112	0.27488	0.5	0.5
0.26226	0.47705	0.86774	0.86774
0.17488	0.2957	0.5	0.5
0.29281	0.49511	0.83719	0.83719
0.20137	0.31731	0.5	0.5
0.32443	0.51123	0.80557	0.80557
0.23093	0.3398	0.5	0.5
0.35701	0.52532	0.77299	0.77299
0.26393	0.36327	0.5	0.5
0.39041	0.53735	0.73959	0.73959
0.30084	0.38784	0.5	0.5
0.42449	0.54725	0.70551	0.70551
0.33091	0.4	0.48352	0.48352
0.45913	0.55499	0.67087	0.67087
0.35265	0.4	0.45371	0.45371
0.49419	0.56054	0.63581	0.63581
0.37563	0.4	0.42596	0.42596
0.52952	0.56389	0.60048	0.60048
0.4	0.4	0.4	0.4
0.565	0.565	0.565	0.565
0.42596	0.4	0.37563	0.37563
0.60048	0.56389	0.52952	0.52952
0.45371	0.4	0.35265	0.35265
0.63581	0.56054	0.49419	0.49419
0.48352	0.4	0.33091	0.33091
0.67087	0.55499	0.45913	0.45913
0.5	0.38784	0.30084	0.30084
0.70551	0.54725	0.42449	0.42449
0.5	0.36327	0.26393	0.26393
0.73959	0.53735	0.39041	0.39041
0.5	0.3398	0.23093	0.23093
0.77299	0.52532	0.35701	0.35701
0.5	0.31731	0.20137	0.20137
0.80557	0.51123	0.32443	0.32443
0.5	0.2957	0.17488	0.17488
0.83719	0.49511	0.29281	0.29281
0.5	0.27488	0.15112	0.15112
0.86774	0.47705	0.26226	0.26226
0.5	0.25476	0.12981	0.12981
0.8971	0.45709	0.2329	0.2329
0.5	0.23528	0.11072	0.11072
0.92514	0.43534	0.20486	0.20486
0.5	0.21637	0.093631	0.093631
0.95177	0.41187	0.17823	0.17823
0.5	0.19796	0.078379	0.078379
0.97687	0.38677	0.15313	0.15313
0.5	0.18001	0.064808	0.064808
1.0003	0.36014	0.12966	0.12966
0.5	0.16246	0.052786	0.052786
1.0221	0.3321	0.10791	0.10791
0.5	0.14526	0.042203	0.042203
1.042	0.30274	0.087955	0.087955
0.5	0.12838	0.032962	0.032962
1.0601	0.27219	0.069887	0.069887
0.5	0.11176	0.024982	0.024982
1.0762	0.24057	0.053773	0.053773
0.5	0.09538	0.018195	0.018195
1.0903	0.20799	0.039676	0.039676
0.5	0.079192	0.012543	0.012543
1.1023	0.17459	0.027653	0.027653
0.5	0.063165	0.0079796	0.0079796
1.1122	0.14051	0.017751	0.017751
0.5	0.047264	0.0044678	0.0044678
1.12	0.10587	0.010008	0.010008
0.5	0.031457	0.0019791	0.0019791
1.1255	0.070813	0.0044552	0.0044552
0.5	0.015713	0.00049381	0.00049381
1.1289	0.035477	0.0011149	0.0011149
0.5	0	0	0
1.13	0	0	0


==> PSDconeIn.txt <==
x	y	z	c
0	0	0	0
0.5	-0	0	0
0	0	0	0
0.5	-0.015713	0.00049381	0.00049381
0	0	0	0
0.5	-0.031457	0.0019791	0.0019791
0	0	0	0
0.5	-0.047264	0.0044678	0.0044678
0	0	0	0
0.5	-0.063165	0.0079796	0.0079796
0	0	0	0
0.5	-0.079192	0.012543	0.012543
0	0	0	0
0.5	-0.09538	0.018195	0.018195
0	0	0	0
0.5	-0.11176	0.024982	0.024982
0	0	0	0
0.5	-0.12838	0.032962	0.032962
0	0	0	0
0.5	-0.14526	0.042203	0.042203
0	0	0	0
0.5	-0.16246	0.052786	0.052786
0	0	0	0
0.5	-0.18001	0.064808	0.064808
0	0	0	0
0.5	-0.19796	0.078379	0.078379
0	0	0	0
0.5	-0.21637	0.093631	0.093631
0	0	0	0
0.5	-0.23528	0.11072	0.11072
0	0	0	0
0.5	-0.25476	0.12981	0.12981
0	0	0	0
0.5	-0.27488	0.15112	0.15112
0	0	0	0
0.5	-0.2957	0.17488	0.17488
0	0	0	0
0.5	-0.31731	0.20137	0.20137
0	0	0	0
0.5	-0.3398	0.23093	0.23093
0	0	0	0
0.5	-0.36327	0.26393	0.26393
0	0	0	0
0.5	-0.38784	0.30084	0.30084
0	0	0	0
0.5	-0.41364	0.34219	0.34219
0	0	0	0
0.5	-0.44081	0.38863	0.38863
0	0	0	0
0.5	-0.46953	0.44092	0.44092
0	0	0	0
0.5	-0.5	0.5	0.5
0	0	0	0
0.44092	-0.46953	0.5	0.5
0	0	0	0
0.38863	-0.44081	0.5	0.5
0	0	0	0
0.34219	-0.41364	0.5	0.5
0	0	0	0
0.30084	-0.38784	0.5	0.5
0	0	0	0
0.26393	-0.36327	0.5	0.5
0	0	0	0
0.23093	-0.3398	0.5	0.5
0	0	0	0
0.20137	-0.31731	0.5	0.5
0	0	0	0
0.17488	-0.2957	0.5	0.5
0	0	0	0
0.15112	-0.27488	0.5	0.5
0	0	0	0
0.12981	-0.25476	0.5	0.5
0	0	0	0
0.11072	-0.23528	0.5	0.5
0	0	0	0
0.093631	-0.21637	0.5	0.5
0	0	0	0
0.078379	-0.19796	0.5	0.5
0	0	0	0
0.064808	-0.18001	0.5	0.5
0	0	0	0
0.052786	-0.16246	0.5	0.5
0	0	0	0
0.042203	-0.14526	0.5	0.5
0	0	0	0
0.032962	-0.12838	0.5	0.5
0	0	0	0
0.024982	-0.11176	0.5	0.5
0	0	0	0
0.018195	-0.09538	0.5	0.5
0	0	0	0
0.012543	-0.079192	0.5	0.5
0	0	0	0
0.0079796	-0.063165	0.5	0.5
0	0	0	0
0.0044678	-0.047264	0.5	0.5
0	0	0	0
0.0019791	-0.031457	0.5	0.5
0	0	0	0
0.00049381	-0.015713	0.5	0.5
0	0	0	0
0	0	0.5	0.5
0	0	0	0
0.00049381	0.015713	0.5	0.5
0	0	0	0
0.0019791	0.031457	0.5	0.5
0	0	0	0
0.0044678	0.047264	0.5	0.5
0	0	0	0
0.0079796	0.063165	0.5	0.5
0	0	0	0
0.012543	0.079192	0.5	0.5
0	0	0	0
0.018195	0.09538	0.5	0.5
0	0	0	0
0.024982	0.11176	0.5	0.5
0	0	0	0
0.032962	0.12838	0.5	0.5
0	0	0	0
0.042203	0.14526	0.5	0.5
0	0	0	0
0.052786	0.16246	0.5	0.5
0	0	0	0
0.064808	0.18001	0.5	0.5
0	0	0	0
0.078379	0.19796	0.5	0.5
0	0	0	0
0.093631	0.21637	0.5	0.5
0	0	0	0
0.11072	0.23528	0.5	0.5
0	0	0	0
0.12981	0.25476	0.5	0.5
0	0	0	0
0.15112	0.27488	0.5	0.5
0	0	0	0
0.17488	0.2957	0.5	0.5
0	0	0	0
0.20137	0.31731	0.5	0.5
0	0	0	0
0.23093	0.3398	0.5	0.5
0	0	0	0
0.26393	0.36327	0.5	0.5
0	0	0	0
0.30084	0.38784	0.5	0.5
0	0	0	0
0.33091	0.4	0.48352	0.48352
0	0	0	0
0.35265	0.4	0.45371	0.45371
0	0	0	0
0.37563	0.4	0.42596	0.42596
0	0	0	0
0.4	0.4	0.4	0.4
0	0	0	0
0.42596	0.4	0.37563	0.37563
0	0	0	0
0.45371	0.4	0.35265	0.35265
0	0	0	0
0.48352	0.4	0.33091	0.33091
0	0	0	0
0.5	0.38784	0.30084	0.30084
0	0	0	0
0.5	0.36327	0.26393	0.26393
0	0	0	0
0.5	0.3398	0.23093	0.23093
0	0	0	0
0.5	0.31731	0.20137	0.20137
0	0	0	0
0.5	0.2957	0.17488	0.17488
0	0	0	0
0.5	0.27488	0.15112	0.15112
0	0	0	0
0.5	0.25476	0.12981	0.12981
0	0	0	0
0.5	0.23528	0.11072	0.11072
0	0	0	0
0.5	0.21637	0.093631	0.093631
0	0	0	0
0.5	0.19796	0.078379	0.078379
0	0	0	0
0.5	0.18001	0.064808	0.064808
0	0	0	0
0.5	0.16246	0.052786	0.052786
0	0	0	0
0.5	0.14526	0.042203	0.042203
0	0	0	0
0.5	0.12838	0.032962	0.032962
0	0	0	0
0.5	0.11176	0.024982	0.024982
0	0	0	0
0.5	0.09538	0.018195	0.018195
0	0	0	0
0.5	0.079192	0.012543	0.012543
0	0	0	0
0.5	0.063165	0.0079796	0.0079796
0	0	0	0
0.5	0.047264	0.0044678	0.0044678
0	0	0	0
0.5	0.031457	0.0019791	0.0019791
0	0	0	0
0.5	0.015713	0.00049381	0.00049381
0	0	0	0
0.5	0	0	0

